Detecting embedded surfaces using finite quotients

We give conditions on a Haken hyperbolic rational homology three sphere that imply that any other 3-manifold with profinitely equivalent fundamental group must also be Haken. In the appendix, we show that a regular finite-sheeted cover of an aspherical integral homology three-sphere with positive first Betti number must have first Betti number at least four. We also show that this lower bound is sharp.

==> Haken_List.txt <==
m015(8,1)
m019(3,4)
m026(-5,2)
m036(-4,3)
m040(-4,3)
m140(4,1)
m037(4,3)
m034(5,2)
m030(5,3)
m082(1,3)
m145(1,3)
m070(-3,2)
m069(-3,2)
m100(2,3)
m137(3,2)
m142(2,3)
m188(2,3)
m141(-4,3)
m159(2,3)
m116(2,3)
m117(2,3)
m116(-5,3)
m137(-5,2)
m141(2,3)
m147(3,2)
m160(3,1)
m159(4,1)
m147(-1,4)
m146(-2,3)
m188(4,1)
m148(6,1)
m149(-2,3)
m199(-4,1)
m122(-4,1)
m303(-3,1)
m137(-1,3)
m147(2,3)
m188(-3,1)
m170(-4,3)
m147(-4,3)
m146(5,2)
m151(2,3)
m147(-3,4)
m180(-4,3)
m168(-3,2)
m221(4,1)
m294(2,3)
m210(-3,2)
m178(-2,3)
m170(2,3)
m188(4,3)
m189(3,2)
m289(5,1)
m189(-4,3)
m178(4,3)
m178(-4,1)
m189(1,3)
m189(-5,2)
m223(2,3)
m178(3,4)
m188(3,4)
m188(-3,2)
m188(5,2)
m188(-2,3)
m188(5,1)
m189(2,3)
m189(-5,3)
m247(-1,4)
m212(-1,4)
m300(3,2)
m303(-3,2)
m249(-2,3)
m260(6,1)
m300(-1,3)
m275(2,3)
s942(-2,1)
m336(-1,3)
m303(-1,3)
s960(-1,2)
s296(5,1)
s297(-1,3)
m306(5,1)
s595(3,1)
m304(5,1)
s254(-3,2)
m239(-2,3)
m288(2,3)
m303(-4,1)
m345(1,2)
m286(-6,1)
m300(-3,2)
m303(4,1)
s297(4,1)
m290(1,3)
s297(1,3)
m390(3,1)
m293(-2,3)
m303(1,3)
s480(3,1)
s287(-3,1)
m290(-1,4)
s297(-2,3)
m303(-2,3)
m289(7,1)
m280(1,4)
m312(-2,3)
m304(-3,2)
m340(-5,1)
m300(-2,3)
s254(5,1)
s417(-4,1)
m290(-3,4)
m338(2,3)
m290(-4,3)
s296(-5,1)
m304(-5,1)
m305(-1,3)
m350(-1,3)
m303(2,3)
m300(1,4)
s448(-3,2)
m376(-3,2)
m290(3,2)
s287(3,4)
s296(6,1)
m336(2,3)
m304(5,2)
s296(5,2)
m335(2,3)
m338(-3,2)
m338(-1,3)
m358(3,1)
m304(1,3)
s297(-5,1)
s296(1,3)
m303(-5,1)
m358(-4,1)
m337(-3,2)
m350(3,2)
m300(-1,4)
s385(5,1)
s599(-3,1)
m304(2,3)
m350(1,3)
m350(-2,3)
s784(1,2)
m303(5,1)
m304(-1,3)
m400(2,3)
s296(-1,3)
s297(5,1)
m376(3,2)
s287(-2,3)
m343(1,3)
s657(-1,2)
s493(-4,1)
m337(5,2)
s437(1,3)
m349(-3,2)
s495(3,1)
m337(-1,3)
m337(4,3)
m378(2,3)
m376(1,3)
m349(1,3)
m338(-2,3)
s479(-5,1)
s478(5,1)
m410(-1,2)
m389(-5,1)
s448(-1,3)
m376(-1,3)
s657(1,3)
m349(2,3)
s599(-1,3)
s912(0,1)
m401(-2,3)
m358(1,3)
m371(-1,3)
m368(-4,1)
m370(4,1)
m369(1,3)
m349(5,2)
m338(4,3)
m350(2,3)
s359(5,2)
m338(5,2)
s663(-3,2)
s793(1,2)
s657(2,3)
m337(-2,3)
s359(4,3)
v2678(2,1)
s500(4,1)
m343(3,2)
s448(-2,3)
m376(-2,3)
m349(-1,3)
m403(2,3)
m376(2,3)
s758(-3,1)
v1315(-4,1)
m352(-1,4)
s912(2,1)
m349(4,3)
s709(-3,1)
s599(3,1)
v1054(4,1)
s850(-3,1)
s595(4,1)
s595(-4,1)
m358(-1,4)
m358(3,2)
s533(4,1)
s523(-6,1)
s420(-4,3)
m358(-5,2)
m352(-4,3)
m361(-1,4)
s702(1,3)
m358(4,1)
s646(2,3)
s773(-3,2)
m358(-5,1)
m358(2,3)
m410(3,2)
v2101(1,2)
m361(1,4)
s784(-1,2)
s763(-1,3)
s595(-3,2)
m358(-5,3)
s639(1,3)
m402(-4,1)
s745(-4,1)
s702(3,2)
v1030(-5,1)
s518(-4,1)
s459(4,3)
s836(-4,1)
s921(-3,1)
m385(-3,2)
s682(-1,3)
s459(5,2)
v1189(-5,1)
s599(1,3)
s533(-4,1)
s495(3,2)
m403(-4,1)
s472(-4,1)
v1054(-4,1)
s783(5,1)
s723(-1,3)
m402(-1,4)
s474(1,4)
s702(2,3)
s566(4,3)
s474(4,3)
s698(3,2)
s698(-3,2)
v2099(3,1)
v2050(4,1)
s855(3,2)
s698(4,1)
s699(4,1)
s958(1,2)
s505(-4,3)
s580(-5,1)
s581(-1,3)
m410(-3,2)
v1065(-4,1)
s869(-1,2)
s861(3,1)
v2101(-1,3)
s649(1,3)
s645(-1,3)
s646(-1,3)
v2642(3,1)
v2641(3,1)
s819(-4,1)
v1125(-4,3)
s599(-4,1)
v1191(-5,1)
v1076(-5,1)
s504(4,3)
m402(3,2)
s533(1,4)
s813(1,3)
s699(-4,1)
s698(-4,1)
s764(-2,3)
m402(2,3)
s567(4,1)
s690(-4,1)
s599(3,2)
v1054(5,1)
s702(-1,3)
s528(-1,3)
s527(-5,1)
s533(5,1)
v2380(-1,2)
s881(-1,3)
s595(5,1)
s595(-5,1)
s915(3,1)
s781(-2,3)
s786(-1,3)
s777(-5,1)
s915(-3,1)
s595(1,3)
s595(-1,3)
v2787(-1,2)
s924(3,1)
v1408(4,1)
v2787(1,2)
v2585(1,2)
s536(5,2)
s698(-1,3)
s699(-1,3)
s539(1,4)
v1538(-4,1)
s849(-3,1)
s667(-6,1)
s773(-2,3)
s690(3,1)
s699(1,3)
s698(1,3)
s784(3,2)
s723(-4,1)
v1859(1,3)
v1859(-1,3)
s599(2,3)
s730(-3,2)
s599(-1,4)
v1143(1,4)
s657(-1,3)
s723(1,3)
s827(2,3)
s734(-1,3)
s640(-5,1)
s639(-1,3)
s677(1,3)
s676(5,1)
s690(1,3)
s646(4,3)
s753(4,1)
s734(1,3)
s761(-4,1)
s595(-2,3)
s813(-3,1)
s753(-1,3)
s855(1,3)
s783(-1,2)
s758(4,1)
s763(3,1)
s599(4,1)
s690(-1,4)
s587(-4,1)
s855(2,3)
m410(5,2)
v1470(-1,3)
s753(1,3)
m410(1,3)
v2641(-4,1)
v2642(-4,1)
s745(3,2)
v2553(-4,1)
s907(-3,2)
s659(-4,1)
v3077(3,1)
s657(4,3)
s723(3,2)
s699(-2,3)
s698(-2,3)
v1171(4,1)
s702(-3,2)
s657(1,4)
v2678(1,2)
m410(2,3)
s644(-4,3)
s643(-5,1)
s763(1,3)
s863(-1,3)
v1498(1,3)
s698(2,3)
s646(1,4)
v2086(1,2)
m410(-1,3)
s844(4,1)
v1461(1,3)
s657(3,4)
s798(3,2)
s758(-4,1)
s646(-3,2)
s821(4,1)
s734(2,3)
s884(2,3)
s734(-2,3)
v2517(1,2)
s840(-1,3)
s758(-3,2)
v2086(-1,2)
v1534(5,1)
v2623(-4,1)
s646(-2,3)
s649(2,3)
s646(3,4)
v2101(-2,3)
s723(4,1)
s646(5,2)
s645(5,2)
s813(4,1)
v2380(3,2)
s783(3,2)
s763(-4,1)
s657(-3,2)
s702(-2,3)
v2086(5,1)
v3144(3,1)
v2101(-3,2)
s821(-1,3)
s753(-2,3)
v1525(4,1)
s916(-4,1)
v1538(5,1)
v1538(-3,2)
s793(1,3)
v1268(-5,1)
s893(1,3)
s723(2,3)
s702(1,4)
s657(5,2)
v1470(-2,3)
s753(2,3)
s698(5,1)
s938(-1,2)
s699(5,1)
s720(4,1)
s784(-3,2)
s813(-1,3)
s916(1,2)
s798(2,3)
s646(5,3)
s707(5,1)
s708(1,3)
s699(-5,1)
s698(-5,1)
v2585(-1,2)
s793(-1,4)
v1251(4,3)
v2051(3,2)
v2099(-3,2)
v2254(-3,2)
s890(4,1)
s865(1,3)
v1814(-3,2)
v1980(3,1)
v1525(-4,1)
v1498(3,2)
s690(-5,2)
s764(-4,1)
s763(-1,4)
v1539(5,1)
s789(-5,1)
s788(-1,3)
v2739(1,2)
s903(3,2)
s908(3,2)
s727(-3,4)
v2057(3,1)
s719(7,1)
v1373(-2,3)
s897(-4,1)
v3128(1,2)
s900(-4,1)
v3184(3,1)
v2203(-4,1)
v2202(4,1)
s702(4,3)
s832(-1,3)
v1814(-1,3)
v1461(-1,4)
v2254(-4,1)
s874(3,2)
v1814(-4,1)
s885(-1,3)
s723(-1,4)
s783(-3,2)
s798(-4,1)
s690(-5,1)
v1498(-1,4)
s722(1,3)
s721(5,1)
s939(1,2)
v1538(2,3)
s821(-2,3)
v1538(-5,1)
s907(-4,1)
s874(4,1)
s798(4,1)
v2380(1,3)
v2018(-4,1)
s942(1,2)
s784(1,3)
s758(-2,3)
v3209(3,1)
v2420(-3,1)
v3208(3,1)
s890(-4,1)
s889(-1,3)
s762(3,4)
s874(-1,3)
v2655(4,1)
v2018(1,3)
s865(2,3)
s743(4,1)
s793(-3,4)
s773(-4,3)
s793(-4,3)
v1498(2,3)
s763(3,2)
v2099(-4,1)
v2101(3,1)
s821(2,3)
v1859(-2,3)
v1859(3,2)
v1859(2,3)
v1859(-3,2)
v1470(5,1)
s753(-5,1)
v1540(5,1)
s788(-5,1)
s789(5,1)
v1539(-5,1)
v1461(2,3)
s753(5,1)
v1470(-5,1)
s773(-5,2)
s763(2,3)
v1436(-5,1)
v1538(5,2)
v1732(1,3)
v2099(3,2)
v2086(3,2)
s784(2,3)
v1721(1,4)
s758(5,1)
s750(4,3)
s749(5,1)
v1732(3,2)
v2380(2,3)
s783(5,2)
s813(-3,2)
s942(-1,2)
v1498(-4,3)
v1525(-1,4)
v1525(1,4)
s758(4,3)
s839(-1,3)
s939(-1,2)
v2158(-1,3)
s759(3,4)
s858(1,3)
v2462(-4,1)
s832(-3,2)
s784(5,2)
s784(-1,3)
v2877(4,1)
s912(6,1)
s840(-3,2)
v2570(-3,1)
s793(3,2)
s865(-3,2)
s863(-2,3)
s871(4,1)
s904(-3,1)
s855(-1,3)
s865(-1,3)
s845(-4,1)
v2739(-3,2)
s840(-2,3)
s813(1,4)
s758(-5,1)
v1538(6,1)
v1589(1,4)
v2503(-3,1)
s789(-5,2)
v1539(5,2)
s813(-2,3)
s839(4,3)
s814(4,1)
s944(-3,2)
v2238(-5,1)
v3209(1,2)
s828(-4,3)
v2604(3,2)
s813(-4,1)
v2462(4,1)
s863(-3,2)
s839(-3,2)
v2503(1,3)
v2099(4,1)
v2101(1,3)
v1814(-2,3)
s840(1,4)
s832(4,3)
v2515(3,1)
v1538(4,3)
s894(-1,3)
v1644(5,1)
s821(-5,1)
s821(5,1)
v1644(-5,1)
v2381(3,1)
v2380(-3,1)
s773(-1,4)
s858(3,2)
s832(1,4)
v1980(1,3)
v2656(4,1)
v2422(3,1)
v2911(4,1)
s893(2,3)
v2447(1,3)
v1695(5,1)
s915(-3,2)
s924(-3,2)
s916(4,1)
v2678(3,1)
s832(-2,3)
v2862(3,1)
s840(4,3)
s813(5,2)
v1802(-4,1)
v2430(-4,1)
v2447(-3,1)
v2455(3,2)
s839(5,2)
v1859(1,4)
v1859(-1,4)
v3215(3,1)
v2771(-4,1)
v2018(2,3)
s855(-3,2)
s836(-6,1)
v2101(-4,1)
s855(4,3)
v2986(1,2)
s892(4,1)
s891(1,3)
s863(1,4)
v1732(2,3)
v2447(2,3)
v1818(-5,2)
v2721(-4,1)
s832(3,4)
v1983(4,1)
s918(3,2)
v2642(-5,1)
v2641(-5,1)
v1808(5,1)
v1809(-1,3)
s938(1,2)
v2636(-3,1)
v2739(-2,3)
v1732(-4,3)
s839(1,4)
v2307(-1,3)
v2568(-3,1)
v1727(-5,2)
v2302(3,2)
s840(-1,4)
s839(3,4)
v2062(-3,2)
v1732(-5,2)
v2478(4,1)
v2313(-5,1)
v2770(4,1)
v2086(-3,2)
v2101(-1,4)
s855(1,4)
s865(-2,3)
v1736(-1,4)
s858(2,3)
s915(4,1)
s915(-4,1)
v1732(-1,4)
v2062(-1,3)
v2209(2,3)
s889(-2,3)
v1983(1,4)
v2099(-2,3)
v1860(2,3)
s871(4,3)
v3412(3,1)
s919(1,3)
v2716(4,1)
v1785(-4,3)
s932(-3,2)
v2057(1,3)
v2941(3,1)
s855(5,2)
s905(1,3)
v2254(-2,3)
v1983(-4,1)
s905(2,3)
v3511(2,1)
s855(3,4)
v2671(-4,1)
s858(-4,3)
s855(-2,3)
v2503(2,3)
s915(-1,3)
s916(-5,1)
s915(1,3)
v2462(3,2)
v2099(2,3)
s858(-1,4)
v1814(1,4)
v1980(-1,4)
v2072(4,3)
v2104(-4,3)
v2104(-3,4)
v1980(3,2)
v2604(-4,1)
s944(4,1)
v2526(-1,3)
s938(-3,2)
s894(1,4)
v2086(5,2)
v2898(1,3)
v2334(-2,3)
v2335(6,1)
s858(-5,2)
s865(4,3)
v1980(4,1)
v2140(-4,1)
v2057(-5,1)
v2254(4,1)
s904(4,1)
v2678(-4,1)
v2163(-1,3)
v2157(-3,2)
v2057(4,1)
v2140(4,1)
s865(5,2)
v2163(4,3)
v2194(4,1)
v2254(3,2)
s862(7,1)
v2190(4,1)
s863(4,3)
v2802(3,1)
v2101(3,2)
v2542(-2,3)
v2062(5,2)
v2057(-5,2)
s909(1,3)
v2057(3,2)
v1980(2,3)
v2072(-2,3)
v1980(-5,1)
v2307(1,4)
s905(-3,2)
v2099(-5,1)
v2210(1,3)
v2072(3,4)
s902(1,3)
v2750(-3,2)
v1983(-1,4)
v2062(4,3)
v1980(-5,2)
v2584(-5,1)
v2072(-3,2)
v2503(4,1)
v2101(2,3)
v2210(-4,3)
s894(4,3)
v2585(3,2)
v2262(-4,1)
v2517(-1,3)
s904(-3,2)
s894(3,4)
v2380(-1,3)
v3216(-4,1)
v3213(-3,1)
v3210(3,1)
v2636(2,3)
v2417(-1,3)
s916(3,2)
v2254(-5,1)
s894(-3,2)
v2796(-1,3)
v2517(-2,3)
v2057(-1,4)
s894(-2,3)
s924(3,2)
s915(-2,3)
v2104(3,2)
v2101(-4,3)
v2780(-1,3)
s904(-2,3)
v2062(-2,3)
v2636(4,1)
v2428(-3,2)
s879(4,3)
s878(5,1)
s905(5,2)
v2101(4,1)
v2101(-3,4)
s902(-4,3)
v2526(-2,3)
s909(3,2)
v2243(1,4)
v2503(-1,3)
v2775(-3,2)
v2857(-3,1)
v2099(5,1)
v2320(-3,2)
s918(1,3)
s902(3,2)
v2163(1,4)
v2163(3,4)
s939(3,2)
s949(1,3)
v2404(-1,3)
s958(3,2)
v2307(-3,2)
v3216(3,1)
v2864(3,1)
v2322(-4,3)
v2944(3,1)
s905(-1,3)
v2054(-7,1)
v2735(3,2)
v2320(5,2)
v2796(1,3)
v2104(2,3)
v2163(-3,2)
s902(-5,2)
v2163(5,2)
v2104(4,1)
v2303(4,1)
v2673(5,1)
v2210(3,2)
v2072(-1,4)
v2412(4,3)
s949(-1,3)
s942(-3,2)
v2393(3,2)
s907(-5,2)
v2210(-5,2)
v2404(1,4)
v2462(-5,1)
v2243(-1,4)
v2901(4,1)
s905(4,3)
v2780(-2,3)
s949(3,2)
v3310(3,1)
v2099(-5,2)
v2369(1,4)
s949(-3,2)
v3066(-1,2)
v3080(1,2)
s916(-1,3)
v3469(3,1)
v2919(-1,2)
v3106(1,3)
v2563(5,1)
v2345(5,1)
v2346(5,1)
s916(5,1)
v2874(4,1)
v3214(-3,1)
v2168(3,2)
v2626(1,3)
v2585(-3,2)
s904(4,3)
v3215(-3,1)
v2307(-2,3)
s904(3,4)
v2944(-3,2)
v2401(4,3)
v2462(5,1)
v2866(4,1)
s936(1,3)
v2168(2,3)
v2626(3,1)
v2194(-4,1)
s919(-3,2)
v2210(-1,4)
s918(-2,3)
s942(3,2)
s909(-4,3)
v2526(1,3)
s919(-1,3)
v2254(-5,2)
v2210(-3,4)
v2254(2,3)
v2796(-3,2)
v2457(3,2)
s916(-5,2)
v2771(4,1)
v2209(5,1)
s919(4,3)
s904(-4,1)
v2194(-1,4)
v2200(-5,2)
s924(-1,3)
v2380(4,3)
v2526(3,2)
v3157(-3,1)
v3158(3,1)
v3209(-3,1)
v3208(-3,1)
v2678(-1,3)
v2919(1,2)
s918(2,3)
v3283(-3,1)
v2609(-5,1)
v2217(-4,3)
v3305(-1,2)
v2368(-4,1)
v3327(1,2)
v2971(1,3)
s939(-3,2)
s952(-4,1)
v2412(3,4)
v2411(-1,4)
v2380(-3,2)
s902(-1,4)
v2417(-3,2)
s909(-5,2)
v2262(4,3)
v2254(-4,3)
v2599(4,1)
v3142(3,1)
v2428(-2,3)
s909(2,3)
v2824(-3,2)
v2503(-3,2)
v2447(-1,3)
v3056(1,3)
v2307(3,4)
v3100(3,1)
v2322(2,3)
v2824(4,1)
s935(-1,3)
s909(-1,4)
v2320(4,3)
v3092(3,2)
v3347(-3,1)
s951(4,1)
v2802(-3,2)
v2393(1,3)
v2395(2,3)
v2322(-5,2)
s916(-6,1)
v2523(1,3)
v3110(-3,1)
v3103(4,1)
v3102(-1,3)
v3505(3,1)
v3077(5,1)
v2959(-3,1)
s924(-2,3)
v2671(-2,3)
v2380(1,4)
v2368(1,4)
v2508(-3,2)
v2474(-1,4)
v3187(-4,1)
v2787(-3,2)
v2787(3,2)
v2626(-4,1)
v2320(-1,3)
v2457(1,3)
v3051(2,3)
v2307(4,3)
v2530(3,2)
v2447(4,3)
s923(-1,3)
v3142(-4,1)
v2447(5,1)
v2586(-3,2)
v2417(1,4)
v2503(-4,1)
v2447(-4,1)
v2401(1,4)
v2725(-4,1)
s921(-5,1)
v3499(-1,2)
v2920(5,1)
v2911(5,1)
v2919(5,1)
s915(5,1)
s916(1,3)
s915(-5,1)
v2735(-3,2)
v2483(-4,1)
v3011(3,2)
v2369(-1,4)
v2603(-4,1)
v2322(-1,4)
s935(4,3)
v3209(-1,2)
v2593(4,1)
v3208(-1,2)
v2470(4,1)
s923(5,2)
v2414(-5,2)
v2796(-2,3)
v2470(2,3)
v3216(-1,2)
v2739(3,1)
v2665(4,1)
v2369(-4,1)
s924(1,3)
v2959(1,3)
v2393(-4,3)
v2430(3,2)
v2401(3,4)
v2380(3,4)
v2866(3,2)
v2417(4,3)
v3144(-5,1)
v2692(-4,1)
v2739(-4,1)
s925(-2,3)
v2568(-3,2)
v2380(-2,3)
v2517(3,2)
v2517(1,3)
v2636(-1,3)
v2417(-2,3)
v2447(-3,2)
v2413(2,3)
v2599(-4,1)
v2447(5,2)
v3126(3,2)
v2523(-1,4)
s924(-5,2)
v2946(1,2)
v3260(-1,2)
v2471(1,4)
v2428(1,4)
v2589(-3,4)
v2586(-1,3)
v2721(4,1)
s921(-4,3)
s949(2,3)
v2947(-1,2)
s934(2,3)
s936(-1,4)
v2735(2,3)
s938(3,2)
v2501(2,3)
v2517(-5,2)
v2429(1,4)
v2503(-2,3)
v2585(1,3)
v2851(5,1)
v2517(-4,3)
v2589(-4,3)
v2493(4,3)
v2988(-2,3)
v2380(5,2)
v2802(-2,3)
v2678(4,1)
v2411(4,1)
s949(-2,3)
v2558(-4,1)
v2824(3,2)
v2771(-5,1)
v2523(-3,4)
v2412(-2,3)
v3252(-1,2)
v2971(-1,3)
v2414(-3,4)
v2735(4,1)
v2670(-1,3)
v3245(1,2)
v2483(4,3)
s935(1,4)
v3260(3,2)
v2481(1,4)
v2878(-1,3)
v2530(-5,2)
s935(3,4)
v3247(-2,3)
v2878(-2,3)
v2678(3,2)
v2462(2,3)
v2802(3,2)
v2404(5,2)
v3185(3,1)
v2775(3,2)
v3491(-2,1)
v2678(1,3)
v2401(5,2)
v2735(-2,3)
v2417(3,4)
v3266(3,1)
v2530(1,3)
v3195(4,1)
v2526(2,3)
v2787(-1,3)
v2503(1,4)
v2787(1,3)
v2692(4,1)
v2483(-2,3)
s923(-2,3)
s936(-4,3)
v2636(-4,1)
v2538(-3,2)
v2721(-5,1)
v2704(3,2)
s928(2,3)
s926(2,3)
v3056(2,3)
v2636(-3,2)
v2470(-4,3)
v2447(1,4)
v2474(1,4)
v2585(-1,3)
v2603(-1,4)
v2739(1,3)
v2780(1,3)
v2462(-2,3)
v2457(2,3)
v2481(-1,4)
v2600(-1,4)
v2626(-1,4)
s938(-5,2)
v3288(-3,1)
v2796(3,2)
v2802(2,3)
v2626(-4,3)
v2740(-3,2)
v2875(-3,2)
v2875(3,2)
v2971(3,2)
v2720(1,3)
v2447(3,4)
v2462(-6,1)
v3310(-5,1)
v2585(2,3)
v2738(1,3)
v2470(-3,4)
s936(-3,4)
v2866(-3,2)
v2462(5,2)
v2740(-1,3)
v2538(1,4)
v2483(5,1)
v2988(3,1)
v3477(-1,2)
v2796(2,3)
v2947(1,2)
v2971(2,3)
v2503(4,3)
v2946(-1,2)
v2462(-5,2)
s936(3,2)
v2615(3,2)
v2503(5,1)
v2725(4,1)
v2538(5,2)
v3283(-1,3)
v3390(3,1)
v3209(4,1)
v2913(-3,2)
v2721(-2,3)
v3207(-3,1)
v3208(4,1)
v3214(-3,2)
v3109(4,1)
v3377(-3,1)
v2668(-2,3)
v3106(-3,1)
v3107(-4,1)
v3378(-3,1)
v3110(3,1)
v3452(3,1)
v3453(-3,1)
v3217(3,1)
v3505(-3,1)
v3261(4,1)
v3262(3,1)
v3331(-2,3)
v2683(-2,3)
v2576(-5,1)
v2575(-1,3)
v2574(-1,3)
v2523(3,2)
v2541(1,4)
v2824(-1,3)
v3178(-3,2)
v3434(3,1)
v3249(-4,1)
v2592(1,4)
s958(1,3)
v2493(-2,3)
v2670(-3,2)
v2481(4,3)
v2735(-4,1)
s935(-3,2)
v2532(2,3)
v2944(-4,1)
v2515(-1,4)
v2530(-4,3)
v2678(-5,1)
s936(2,3)
v2538(3,4)
v2592(-3,2)
v3102(-2,3)
v3080(3,2)
v2875(-4,1)
v2875(4,1)
v2517(2,3)
v2526(-4,3)
v2523(-5,2)
v3184(5,1)
v3200(-4,1)
v2586(5,2)
v2747(-4,1)
v2919(3,2)
v3187(4,1)
v2603(4,1)
v3455(1,2)
s938(-1,3)
v2586(-2,3)
v2559(3,4)
v2665(-4,1)
v3221(1,2)
v3228(-1,2)
v2626(2,3)
v2626(3,2)
v3325(3,2)
v2615(2,3)
s939(1,3)
v2741(-2,3)
v2526(-1,4)
v3199(-5,1)
s943(-2,3)
v2585(-2,3)
s938(-2,3)
v2739(-1,4)
v2599(1,4)
v2631(-5,1)
v2739(-4,3)
v2717(4,1)
v2636(5,1)
s943(5,2)
s935(-2,3)
v3056(-3,1)
v2626(-3,4)
v3340(3,1)
v2559(5,2)
v2738(-1,4)
v3209(3,2)
v3027(-3,1)
v3208(3,2)
v3212(3,2)
s942(1,3)
s939(5,2)
s942(-1,3)
s942(-5,2)
v2665(1,4)
v3011(1,3)
v2592(5,2)
v2620(-3,2)
s958(2,3)
v2787(2,3)
v2787(-2,3)
v3259(3,1)
v2944(-2,3)
s939(-1,3)
v3216(1,2)
v2593(4,3)
v2586(4,3)
v2728(-1,4)
v2636(4,3)
v2901(1,3)
v3102(1,3)
v2636(-2,3)
v2802(-4,1)
v3333(1,2)
v3062(1,3)
v2704(5,1)
v2738(-4,3)
v2901(-4,1)
v2596(2,3)
v2972(1,3)
v2824(-2,3)
v2603(1,4)
v2670(5,2)
v2971(-3,2)
s939(2,3)
v2824(1,3)
v2599(-1,4)
v3210(3,2)
v3172(-3,2)
v2832(4,3)
v3217(-3,2)
v2775(-1,3)
v2951(-4,1)
v3266(2,3)
v2619(-2,3)
v2636(1,4)
v2678(2,3)
v2721(-5,2)
v2620(5,2)
v2771(5,1)
v2866(-1,3)
v2988(-4,1)
v3076(-1,3)
v2919(-3,2)
v2584(1,3)
s950(2,3)
v3465(-3,1)
s946(5,1)
v2691(1,4)
v2739(-3,4)
v2693(4,3)
v3327(-1,2)
s958(-3,2)
v2704(1,3)
v2670(-2,3)
v2947(-3,2)
v3358(1,3)
v2682(2,3)
v2678(-5,2)
v3178(-2,3)
v2866(1,3)
v2661(3,4)
v2665(4,3)
v3009(-5,1)
v2636(5,2)
v3214(3,1)
v3215(4,1)
v3214(-1,3)
v2738(-3,4)
v2720(2,3)
v3051(-3,1)
v2662(-1,4)
v3443(3,1)
v2758(2,3)
v3185(-4,1)
v3201(4,1)
v2875(-2,3)
v2875(2,3)
v2780(-4,3)
v2896(-6,1)
v2683(-6,1)
v2671(2,3)
v3109(3,2)
v2802(4,1)
v2775(1,3)
v2946(3,2)
v2944(3,2)
v2833(-1,3)
v2780(3,2)
v2664(4,3)
v2775(-2,3)
v2664(1,4)
v3245(-3,2)
v3056(-1,3)
v2951(1,3)
v2833(4,3)
v3491(-1,2)
v2740(-2,3)
v2774(-4,1)
v3425(1,2)
v2692(-1,4)
v3011(2,3)
v3445(-3,1)
v2971(-2,3)
v2661(5,2)
v2801(1,3)
s949(1,4)
v3416(3,1)
v2795(-3,4)
v2796(4,1)
v2797(-3,4)
v3266(3,2)
v3109(-4,1)
v3110(1,3)
v3081(-5,1)
v2775(-5,2)
v3215(3,2)
v2783(4,3)
v2763(3,2)
v3122(1,3)
v3266(-3,1)
v2763(-1,4)
v2738(3,2)
s958(-1,3)
v3289(-4,1)
v3107(3,2)
v3109(-3,2)
v2687(-3,4)
v2899(-4,1)
v2898(-1,3)
v3470(-1,2)
v3469(-1,2)
v2901(-3,2)
v2960(-3,2)
v2901(5,1)
v3482(3,1)
v2783(5,2)
v3320(-4,1)
v2796(-1,4)
v3444(3,1)
v2721(2,3)
v3226(1,2)
v3340(-4,1)
v3045(2,3)
v2721(5,1)
v3216(-5,1)
v3278(-4,1)
s951(4,3)
v2805(1,4)
v2741(1,4)
v2771(-5,2)
v2761(-4,1)
v2748(2,3)
v3390(1,3)
v2951(-3,2)
v3216(-3,2)
v2720(-5,2)
v2931(4,1)
v2739(3,2)
v2747(1,4)
v2704(-4,3)
v2922(4,1)
v3486(1,2)
v2959(-1,3)
v2747(-1,4)
v2721(-4,3)
v2740(4,3)
v2771(-6,1)
v2780(2,3)
v2780(-1,4)
v2740(5,2)
v2824(2,3)
v2742(5,2)
v2763(-3,4)
v2825(-5,1)
v2719(2,3)
v3412(5,1)
v3210(1,3)
v3207(1,3)
v3111(-4,1)
v3213(-1,3)
v3216(4,1)
v3217(-1,3)
v3529(3,1)
v3320(4,1)
v2866(2,3)
v3011(-3,2)
v2864(2,3)
v2812(-3,2)
v2796(1,4)
v3103(5,1)
v2878(3,2)
s952(-4,3)
v2951(5,1)
v2878(1,3)
v2848(-1,4)
v2763(2,3)
v2916(4,1)
v2739(2,3)
v2886(3,2)
v2866(-2,3)
v3259(-4,1)
v2791(4,3)
v2721(-6,1)
v2977(-4,1)
v2739(-5,2)
v2974(-3,2)
v2916(1,4)
v3092(1,3)
v2775(2,3)
v3310(5,1)
v3117(-1,3)
v2944(4,1)
v3011(-1,3)
v3154(-1,3)
v2968(-1,3)
v2771(2,3)
v3448(3,2)
v2972(-3,2)
v2782(3,2)
v2901(-1,3)
v3428(-4,1)
v2946(-3,2)
v3078(5,1)
v3314(-1,3)
v2780(-5,2)
v2812(-2,3)
v3314(3,1)
v2833(-3,2)
v2783(-2,3)
v2925(-2,3)
v2782(2,3)
v2795(2,3)
v3062(-4,1)
v2828(-2,3)
v2795(3,2)
v2833(3,4)
v3092(2,3)
v2871(-4,3)
v2780(-3,4)
v2833(1,4)
v3056(4,1)
v3091(-1,3)
v2960(2,3)
v3340(-3,2)
v2878(-4,3)
v3444(-4,1)
v3359(4,1)
v2833(5,2)
v2881(1,4)
v2870(3,2)
v3187(-5,1)
v3103(3,2)
v2944(2,3)
v3122(-1,3)
v3091(-2,3)
v2825(-2,3)
v3133(4,1)
v3221(-3,2)
v3228(3,2)
v3187(-3,2)
v3526(-3,1)
v2947(3,2)
v2801(2,3)
v2923(2,3)
v2959(-3,2)
v2951(-1,3)
v3219(3,2)
v3178(1,3)
v3005(-4,1)
v2878(-5,2)
v2903(-4,1)
v3425(-1,2)
v3080(-3,2)
v2805(3,4)
v2812(-4,1)
v2948(-6,1)
v2794(-6,1)
v3362(-4,1)
v2870(-5,2)
v3025(-4,1)
v2901(5,2)
v3452(1,2)
v3259(-1,3)
v3214(1,3)
v3215(-4,1)
v3010(2,3)
v3486(-1,2)
v3051(4,1)
v3116(-3,2)
v3142(4,1)
v3412(-5,1)
v3411(3,2)
v3185(-2,3)
s958(-2,3)
v3183(-3,2)
v3212(-4,1)
v3217(1,3)
v3469(-3,1)
v3213(1,3)
v3209(-4,1)
v3207(-1,3)
v3208(-4,1)
v2919(5,2)
v3013(-4,1)
v3434(-3,1)
v3025(4,1)
s958(5,2)
v3260(1,3)
v2852(-2,3)
v3142(-5,1)
v2986(1,3)
v3400(3,2)
v2960(-1,3)
v3260(2,3)
v2971(1,4)
v2988(3,2)
v3541(3,1)
v2978(4,3)
v3217(-2,3)
v3210(2,3)
v3207(2,3)
v3156(4,1)
v2843(-2,3)
v2879(2,3)
v2959(4,3)
v3458(3,1)
s958(4,3)
v3434(3,2)
v2875(-5,1)
v2875(5,1)
v3476(1,2)
v2988(-4,3)
v2866(5,2)
v3441(3,1)
v2951(5,2)
v3262(-3,2)
v2947(-5,2)
v2870(2,3)
v3102(2,3)
v3005(-1,4)
v3078(-3,2)
v3005(4,1)
v3327(3,2)
v3333(3,2)
v2908(3,2)
v3217(-4,1)
v3213(-4,1)
v3210(4,1)
v3207(4,1)
v3337(-3,2)
v2901(-2,3)
v2901(-5,1)
v2993(-1,4)
v2949(-2,3)
v3110(3,2)
v3514(1,2)
v3226(-3,2)
v2960(5,2)
v2988(2,3)
v3016(-2,3)
v3520(4,1)
v3444(-3,2)
v3505(-4,1)
v3519(-4,1)
v3001(3,4)
v2899(4,3)
v2898(5,1)
v3524(-3,1)
v2944(-5,1)
v2906(1,4)
v3404(1,3)
v3041(-1,4)
v2971(-1,4)
v3056(-3,2)
v3011(-2,3)
v2959(-2,3)
v3091(3,2)
v2951(-5,1)
v3314(1,3)
v3217(3,2)
v3213(3,2)
v3110(-4,1)
v3122(-4,1)
v3187(5,1)
v3056(1,4)
v2946(5,2)
v3151(4,1)
v2988(4,1)
v3087(-3,2)
v3110(-1,4)
v2959(1,4)
v2944(-4,3)
v2951(-2,3)
v2946(-7,1)
v3080(5,2)
v3338(3,2)
v3157(5,1)
v3158(1,3)
v2987(-3,4)
v3439(1,3)
v3187(3,2)
v2984(-1,3)
v3102(-1,4)
v3056(-2,3)
v2959(5,2)
v3109(5,1)
v3142(-1,3)
v3169(-5,1)
v3168(-1,3)
v3375(-3,2)
v3145(3,2)
v3181(-3,2)
v3351(3,2)
v3387(3,2)
v3025(-1,4)
v3248(-1,3)
v3214(-4,1)
v3166(-3,2)
v3110(2,3)
v3263(5,1)
v3051(-3,2)
v3410(4,1)
v3051(4,3)
v3439(-3,1)
v3215(-3,2)
v2960(-2,3)
v3005(1,4)
v3209(5,1)
v3208(5,1)
v3212(5,1)
v3185(4,1)
v3051(-2,3)
v3477(1,2)
v3078(5,2)
v3372(1,3)
v3509(2,3)
v3510(2,3)
v2944(-5,2)
v3244(4,1)
v3243(4,1)
v3492(-3,1)
v3490(-3,1)
v3365(3,2)
v3133(3,2)
v3019(5,2)
v2988(-3,4)
v3070(-2,3)
v3122(-2,3)
v3092(-3,2)
v3248(3,2)
v2972(-5,1)
v3025(1,4)
v2979(5,1)
v3051(3,4)
v3092(5,2)
v3091(1,3)
v2959(3,4)
v3353(-5,1)
v3007(-2,3)
v3008(-7,1)
v3109(-2,3)
v3142(3,2)
v3027(-1,4)
v2998(-4,3)
v2997(-5,1)
v3019(-2,3)
v3416(-4,1)
v3032(2,3)
v3098(4,1)
v3036(3,2)
v3214(3,2)
v3337(-2,3)
v3172(3,2)
v2988(-5,1)
v3178(3,2)
v3019(4,3)
v3362(-3,2)
v2988(-5,2)
v3177(-2,3)
v3056(4,3)
v3154(1,3)
v3092(-1,3)
v3297(-3,2)
v3251(-3,2)
v3000(2,3)
v3093(-5,1)
v3016(5,1)
v3229(3,2)
v3103(6,1)
v3078(-5,1)
v3219(-3,2)
v3011(4,3)
v3091(-5,2)
v3109(2,3)
v3283(3,1)
v3070(5,1)
v3226(3,2)
v3442(3,1)
v3212(1,3)
v3209(1,3)
v3269(4,1)
v3208(1,3)
v3011(5,2)
v3056(-4,1)
v3221(3,2)
v3228(-3,2)
v3209(-3,2)
v3208(-3,2)
v3212(-3,2)
v3014(-2,3)
v3416(-3,2)
v3142(-5,2)
v3338(5,1)
v3304(-3,2)
v3185(3,2)
v3154(3,2)
v3109(-5,1)
v3215(2,3)
v3331(3,1)
v3078(-1,3)
v3049(5,1)
v3433(-1,3)
v3085(-4,3)
v3110(4,1)
v3092(4,3)
v3091(-4,3)
v3213(2,3)
v3217(2,3)
v3022(-3,4)
v3209(2,3)
v3313(3,1)
v3208(2,3)
v3216(-6,1)
v3212(2,3)
v3283(-4,1)
v3365(-3,2)
v3314(-4,1)
v3080(1,3)
v3215(5,1)
v3078(6,1)
v3207(-4,1)
v3213(4,1)
v3217(4,1)
v3517(3,1)
v3056(3,4)
v3283(1,3)
v3204(-1,4)
v3248(-2,3)
v3534(-3,1)
v3132(1,4)
v3077(5,2)
v3216(5,1)
v3216(3,2)
v3299(3,2)
v3214(2,3)
v3178(2,3)
v3089(-1,4)
v3266(4,1)
v3051(-4,1)
v3365(1,3)
v3313(1,3)
v3245(-1,3)
v3102(1,4)
v3080(2,3)
v3523(3,1)
v3185(-5,1)
v3410(-4,1)
v3245(3,2)
v3169(1,3)
v3168(5,1)
v3248(1,3)
v3477(-3,2)
v3187(-6,1)
v3078(4,3)
v3154(-4,3)
v3455(-1,3)
v3269(4,3)
v3056(-1,4)
v3434(2,3)
v3410(-3,2)
v3080(-1,3)
v3178(-1,4)
v3121(3,4)
v3216(-5,2)
v3259(4,1)
v3410(3,2)
v3161(3,4)
v3119(-2,3)
v3516(-4,1)
v3517(-3,1)
v3469(4,1)
v3470(4,1)
v3266(-3,2)
v3098(2,3)
v3519(1,2)
v3154(-5,2)
v3133(1,3)
v3340(4,1)
v3133(5,1)
v3110(1,4)
v3245(-2,3)
v3122(5,1)
v3142(1,3)
v3387(2,3)
v3327(-3,2)
v3293(-3,2)
v3280(3,2)
v3141(5,2)
v3395(3,2)
v3259(1,3)
v3103(5,2)
v3091(2,3)
v3195(6,1)
v3170(-5,1)
v3365(-1,3)
v3105(-5,2)
v3259(3,2)
v3102(-3,4)
v3314(3,2)
v3142(5,1)
v3188(4,3)
v3189(5,1)
v3214(4,1)
v3329(-2,3)
v3521(-3,2)
v3428(1,2)
v3480(-4,1)
v3193(1,4)
v3338(-3,2)
v3109(5,2)
v3263(5,2)
v3454(3,2)
v3133(-6,1)
v3181(-1,4)
v3513(-3,2)
v3255(-2,3)
v3514(-1,2)
v3142(-6,1)
v3340(3,2)
v3130(-3,4)
v3251(-1,3)
v3415(-3,2)
v3239(3,2)
v3528(4,1)
v3209(5,2)
v3208(5,2)
v3212(5,2)
v3170(-5,2)
v3283(-1,4)
v3209(-1,3)
v3208(-1,3)
v3452(4,1)
v3532(1,2)
v3421(-4,1)
v3215(-5,1)
v3390(-3,1)
v3185(-4,3)
v3178(-4,3)
v3212(-5,1)
v3209(-5,1)
v3208(-5,1)
v3187(-5,2)
v3260(-1,3)
v3183(1,4)
v3338(-5,1)
v3185(-5,2)
v3315(4,1)
v3491(1,3)
v3279(4,3)
v3259(-5,1)
v3266(-2,3)
v3531(-1,2)
v3489(3,2)
v3329(3,2)
v3351(-3,2)
v3331(-4,1)
v3187(6,1)
v3277(3,2)
v3245(-5,2)
v3214(-1,4)
v3260(-3,2)
v3489(4,1)
v3154(2,3)
v3145(-3,4)
v3260(4,3)
v3259(-4,3)
v3465(3,2)
v3203(4,1)
v3333(-3,2)
v3221(-5,2)
v3228(5,2)
v3428(3,2)
v3260(5,2)
v3314(2,3)
v3425(3,2)
v3219(5,2)
v3162(6,1)
v3190(5,2)
v3202(-4,3)
v3386(3,2)
v3205(5,1)
v3185(2,3)
v3177(-1,4)
v3340(-5,1)
v3365(2,3)
v3215(-2,3)
v3386(1,3)
v3183(-1,4)
v3291(-2,3)
v3266(-4,1)
v3453(-3,2)
v3454(-3,2)
v3245(1,3)
v3455(-2,3)
v3178(-3,4)
v3226(-5,2)
v3416(3,2)
v3272(4,3)
v3273(5,1)
v3434(4,1)
v3425(-3,2)
v3248(2,3)
v3454(-4,1)
v3453(-4,1)
v3340(-2,3)
v3259(-5,2)
v3187(-1,3)
v3221(-1,3)
v3228(1,3)
v3219(1,3)
v3465(4,1)
v3444(4,1)
v3216(-1,3)
v3215(5,2)
v3207(1,4)
v3213(-1,4)
v3217(-1,4)
v3331(-4,3)
v3251(5,2)
v3298(-4,1)
v3416(4,1)
v3498(3,2)
v3331(-3,4)
v3329(1,3)
v3271(-3,4)
v3216(-2,3)
v3209(6,1)
v3208(6,1)
v3212(6,1)
v3453(4,1)
v3454(4,1)
v3439(4,1)
v3464(-4,1)
v3390(-1,3)
v3439(-1,3)
v3297(-2,3)
v3390(4,1)
v3314(4,1)
v3221(-2,3)
v3228(2,3)
v3217(-5,1)
v3213(-5,1)
v3212(4,3)
v3209(4,3)
v3210(5,1)
v3387(-2,3)
v3207(5,1)
v3208(4,3)
v3318(4,1)
v3318(-1,4)
v3191(4,3)
v3219(2,3)
v3263(6,1)
v3210(4,3)
v3207(4,3)
v3217(-4,3)
v3263(-5,1)
v3280(2,3)
v3464(3,1)
v3333(5,2)
v3453(1,3)
v3454(1,3)
v3251(-2,3)
v3216(-7,1)
v3428(-1,2)
v3399(-3,2)
v3387(-3,2)
v3244(4,3)
v3243(-4,1)
v3266(3,4)
v3457(1,3)
v3266(4,3)
v3299(2,3)
v3255(-1,4)
v3465(-4,1)
v3517(1,3)
v3365(-2,3)
v3415(1,3)
v3444(-5,1)
v3259(2,3)
v3251(4,3)
v3256(-4,1)
v3526(4,1)
v3491(4,1)
v3486(3,2)
v3325(3,4)
v3394(3,2)
v3314(-1,4)
v3327(1,3)
v3258(7,1)
v3465(-3,2)
v3443(-5,1)
v3491(-3,1)
v3516(4,1)
v3517(-1,3)
v3304(-2,3)
v3338(6,1)
v3400(1,3)
v3295(3,2)
v3283(3,2)
v3512(-4,1)
v3417(4,1)
v3500(-3,1)
v3395(-3,2)
v3268(1,4)
v3409(2,3)
v3415(-1,3)
v3283(2,3)
v3400(-3,2)
v3499(-3,2)
v3293(4,3)
v3494(-3,2)
v3495(3,2)
v3452(-5,1)
v3453(-1,3)
v3470(1,3)
v3454(-1,3)
v3469(1,3)
v3483(3,2)
v3328(6,1)
v3327(2,3)
v3293(-2,3)
v3298(4,3)
v3520(3,2)
v3304(5,2)
v3299(-4,3)
v3382(-3,2)
v3329(-5,2)
v3400(2,3)
v3331(3,2)
v3338(5,2)
v3434(-3,2)
v3299(-5,2)
v3416(-2,3)
v3327(5,2)
v3340(-5,2)
v3516(-3,2)
v3344(3,2)
v3381(3,2)
v3481(1,3)
v3390(1,4)
v3340(2,3)
v3331(2,3)
v3483(1,3)
v3452(3,2)
v3306(-4,1)
v3327(-1,3)
v3443(-2,3)
v3338(1,3)
v3512(4,1)
v3329(2,3)
v3415(2,3)
v3410(5,1)
v3483(-1,3)
v3351(5,2)
v3315(-4,3)
v3386(2,3)
v3314(1,4)
v3327(-6,1)
v3328(-2,3)
v3444(-1,3)
v3495(-3,2)
v3494(3,2)
v3454(2,3)
v3439(-3,2)
v3352(1,4)
v3445(-3,2)
v3444(3,2)
v3333(1,3)
v3528(3,2)
v3455(1,3)
v3489(-4,1)
v3434(-4,1)
v3375(-1,3)
v3514(3,2)
v3340(5,1)
v3469(-4,1)
v3470(-4,1)
v3399(-2,3)
v3338(2,3)
v3382(5,2)
v3416(2,3)
v3387(1,4)
v3410(-2,3)
v3444(-2,3)
v3526(-4,1)
v3400(5,2)
v3531(-3,2)
v3338(-1,3)
v3348(3,4)
v3481(-3,2)
v3504(-3,2)
v3375(-5,2)
v3354(-4,1)
v3416(-5,1)
v3464(1,3)
v3398(2,3)
v3499(3,2)
v3428(5,2)
v3410(-5,1)
v3375(1,3)
v3465(2,3)
v3415(-2,3)
v3372(-1,4)
v3375(-2,3)
v3381(-5,2)
v3387(-1,4)
v3410(2,3)
v3400(-1,3)
v3517(-3,2)
v3351(1,3)
v3395(5,2)
v3486(-3,2)
v3455(3,2)
v3481(-1,3)
v3499(-1,3)
v3439(-4,1)
v3470(-3,2)
v3469(-3,2)
v3351(2,3)
v3428(-3,2)
v3531(1,2)
v3453(-2,3)
v3454(-2,3)
v3374(-2,3)
v3374(5,2)
v3394(-5,2)
v3444(-5,2)
v3418(6,1)
v3439(-2,3)
v3476(3,2)
v3434(-2,3)
v3382(1,3)
v3481(2,3)
v3452(-1,3)
v3390(-3,2)
v3378(-1,4)
v3377(-1,4)
v3499(1,3)
v3382(2,3)
v3513(-1,3)
v3375(2,3)
v3498(-3,2)
v3390(-2,3)
v3423(-6,1)
v3452(5,1)
v3374(4,3)
v3399(1,4)
v3439(1,4)
v3489(-3,2)
v3522(-2,3)
v3452(-5,2)
v3444(1,3)
v3469(5,1)
v3470(-1,3)
v3469(-1,3)
v3470(5,1)
v3517(-2,3)
v3400(4,3)
v3483(2,3)
v3476(-1,3)
v3489(2,3)
v3516(-5,1)
v3416(5,1)
v3434(4,3)
v3491(-1,3)
v3477(3,2)
v3483(-2,3)
v3465(-2,3)
v3495(1,3)
v3494(-1,3)
v3443(5,1)
v3425(1,3)
v3516(3,2)
v3513(-2,3)
v3425(-5,2)
v3495(-1,3)
v3494(1,3)
v3425(-1,3)
v3416(-5,2)
v3444(-6,1)
v3408(1,3)
v3472(-2,3)
v3485(-1,3)
v3476(-2,3)
v3434(5,1)
v3410(5,2)
v3464(-1,4)
v3477(-1,3)
v3512(-1,3)
v3514(-3,2)
v3454(-5,1)
v3453(-5,1)
v3467(-2,3)
v3454(5,1)
v3452(1,3)
v3453(5,1)
v3445(6,1)
v3455(2,3)
v3465(5,1)
v3425(2,3)
v3489(5,1)
v3477(-2,3)
v3520(-3,2)
v3427(5,2)
v3526(-3,2)
v3499(-2,3)
v3444(-4,3)
v3439(5,1)
v3485(1,3)
v3452(-6,1)
v3455(-4,3)
v3513(3,2)
v3481(-2,3)
v3470(5,2)
v3469(5,2)
v3464(3,2)
v3465(-5,1)
v3504(1,3)
v3521(-1,3)
v3467(4,3)
v3455(-5,2)
v3455(-1,4)
v3464(-5,2)
v3521(-2,3)
v3486(1,3)
v3495(2,3)
v3494(-2,3)
v3499(2,3)
v3517(4,1)
v3476(-5,2)
v3485(-2,3)
v3476(1,3)
v3464(4,1)
v3464(-5,1)
v3504(-1,3)
v3516(5,1)
v3459(2,3)
v3470(-2,3)
v3469(-2,3)
v3517(-4,1)
v3495(-2,3)
v3494(2,3)
v3464(2,3)
v3512(-2,3)
v3513(1,3)
v3486(-1,3)
v3498(5,2)
v3521(3,2)
v3471(-5,1)
v3485(2,3)
v3526(5,1)
v3486(2,3)
v3512(-5,1)
v3491(-3,2)
v3498(1,3)
v3477(1,3)
v3469(-5,1)
v3470(-5,1)
v3486(5,2)
v3504(2,3)
v3472(1,4)
v3491(-4,1)
v3512(2,3)
v3515(-2,3)
v3492(4,3)
v3493(5,1)
v3490(4,3)
v3491(5,1)
v3491(5,2)
v3489(-5,1)
v3516(-1,3)
v3498(2,3)
v3491(1,4)
v3512(5,1)
v3509(4,3)
v3508(4,1)
v3511(4,1)
v3510(4,3)
v3504(-2,3)
v3532(-1,3)
v3489(5,2)
v3489(-2,3)
v3520(5,2)
v3498(-1,3)
v3521(-5,2)
v3486(-2,3)
v3532(-2,3)
v3526(-5,1)
v3491(-2,3)
v3513(-5,2)
v3516(-2,3)
v3526(2,3)
v3532(3,2)
v3526(-1,3)
v3517(1,4)
v3521(1,3)
v3517(-1,4)
v3533(-2,3)
v3516(-5,2)
v3520(1,3)
v3516(-6,1)
v3531(3,2)
v3514(5,2)
v3514(1,3)
v3513(-4,3)
v3513(2,3)
v3515(2,3)
v3515(-5,2)
v3531(-5,2)
v3520(2,3)
v3521(-4,3)
v3509(-4,1)
v3511(-4,3)
v3510(-4,1)
v3508(-4,3)
v3514(2,3)
v3520(-1,3)
v3514(-1,3)
v3516(2,3)
v3526(-2,3)
v3536(-6,1)
v3522(5,1)
v3526(5,2)
v3532(1,3)
v3532(-4,3)
v3531(-2,3)


==> Haken_QHS_List.txt <==
m015(8,1)
m019(3,4)
m026(-5,2)
m036(-4,3)
m040(-4,3)
m140(4,1)
m037(4,3)
m034(5,2)
m030(5,3)
m082(1,3)
m145(1,3)
m070(-3,2)
m069(-3,2)
m100(2,3)
m137(3,2)
m142(2,3)
m188(2,3)
m141(-4,3)
m159(2,3)
m116(2,3)
m117(2,3)
m116(-5,3)
m137(-5,2)
m141(2,3)
m147(3,2)
m147(-1,4)
m146(-2,3)
m188(4,1)
m148(6,1)
m149(-2,3)
m303(-3,1)
m137(-1,3)
m147(2,3)
m188(-3,1)
m170(-4,3)
m147(-4,3)
m146(5,2)
m151(2,3)
m147(-3,4)
m180(-4,3)
m168(-3,2)
m221(4,1)
m294(2,3)
m210(-3,2)
m178(-2,3)
m170(2,3)
m188(4,3)
m189(3,2)
m289(5,1)
m189(-4,3)
m178(4,3)
m178(-4,1)
m189(1,3)
m189(-5,2)
m223(2,3)
m178(3,4)
m188(3,4)
m188(-3,2)
m188(5,2)
m188(-2,3)
m188(5,1)
m189(2,3)
m189(-5,3)
m247(-1,4)
m212(-1,4)
m300(3,2)
m303(-3,2)
m249(-2,3)
m260(6,1)
m300(-1,3)
m275(2,3)
m303(-1,3)
s960(-1,2)
s296(5,1)
s297(-1,3)
m306(5,1)
s595(3,1)
m304(5,1)
s254(-3,2)
m239(-2,3)
m288(2,3)
m303(-4,1)
m286(-6,1)
m300(-3,2)
m303(4,1)
s297(4,1)
m290(1,3)
s297(1,3)
m390(3,1)
m293(-2,3)
m303(1,3)
s480(3,1)
s287(-3,1)
m290(-1,4)
s297(-2,3)
m303(-2,3)
m312(-2,3)
m304(-3,2)
m340(-5,1)
m300(-2,3)
s254(5,1)
s417(-4,1)
m290(-3,4)
m338(2,3)
m290(-4,3)
s296(-5,1)
m350(-1,3)
m303(2,3)
m300(1,4)
s448(-3,2)
m376(-3,2)
m290(3,2)
s287(3,4)
s296(6,1)
m336(2,3)
m304(5,2)
s296(5,2)
m335(2,3)
m338(-3,2)
m338(-1,3)
m358(3,1)
m304(1,3)
s297(-5,1)
s296(1,3)
m303(-5,1)
m358(-4,1)
m337(-3,2)
m350(3,2)
m300(-1,4)
s599(-3,1)
m304(2,3)
m350(1,3)
m350(-2,3)
s784(1,2)
m303(5,1)
m304(-1,3)
m400(2,3)
m376(3,2)
s287(-2,3)
m343(1,3)
s657(-1,2)
s493(-4,1)
m337(5,2)
s437(1,3)
m349(-3,2)
s495(3,1)
m337(-1,3)
m337(4,3)
m378(2,3)
m376(1,3)
m349(1,3)
m338(-2,3)
s479(-5,1)
s478(5,1)
m410(-1,2)
m389(-5,1)
s448(-1,3)
m376(-1,3)
s657(1,3)
m349(2,3)
s599(-1,3)
m358(1,3)
m370(4,1)
m369(1,3)
m349(5,2)
m338(4,3)
m350(2,3)
s359(5,2)
m338(5,2)
s663(-3,2)
s793(1,2)
s657(2,3)
m337(-2,3)
s359(4,3)
v2678(2,1)
s500(4,1)
m343(3,2)
s448(-2,3)
m376(-2,3)
m349(-1,3)
m403(2,3)
m376(2,3)
s758(-3,1)
v1315(-4,1)
m352(-1,4)
s912(2,1)
m349(4,3)
s709(-3,1)
s599(3,1)
v1054(4,1)
s850(-3,1)
s595(4,1)
s595(-4,1)
m358(-1,4)
m358(3,2)
s533(4,1)
s523(-6,1)
s420(-4,3)
m358(-5,2)
m352(-4,3)
m361(-1,4)
s702(1,3)
m358(4,1)
s646(2,3)
s773(-3,2)
m358(-5,1)
m358(2,3)
m410(3,2)
v2101(1,2)
m361(1,4)
s784(-1,2)
s763(-1,3)
s595(-3,2)
m358(-5,3)
s639(1,3)
m402(-4,1)
s745(-4,1)
s702(3,2)
v1030(-5,1)
s518(-4,1)
s459(4,3)
s836(-4,1)
s921(-3,1)
m385(-3,2)
s682(-1,3)
s459(5,2)
v1189(-5,1)
s599(1,3)
s533(-4,1)
s495(3,2)
m403(-4,1)
s472(-4,1)
v1054(-4,1)
s783(5,1)
s723(-1,3)
m402(-1,4)
s474(1,4)
s702(2,3)
s566(4,3)
s474(4,3)
s698(3,2)
s698(-3,2)
v2099(3,1)
v2050(4,1)
s855(3,2)
s698(4,1)
s699(4,1)
s958(1,2)
s505(-4,3)
m410(-3,2)
v1065(-4,1)
v2101(-1,3)
s649(1,3)
s645(-1,3)
s646(-1,3)
v2642(3,1)
v2641(3,1)
s819(-4,1)
v1125(-4,3)
s599(-4,1)
s504(4,3)
m402(3,2)
s533(1,4)
s813(1,3)
s699(-4,1)
s698(-4,1)
s764(-2,3)
m402(2,3)
s567(4,1)
s690(-4,1)
s599(3,2)
v1054(5,1)
s702(-1,3)
s533(5,1)
v2380(-1,2)
s881(-1,3)
s595(5,1)
s595(-5,1)
s915(3,1)
s781(-2,3)
s786(-1,3)
s777(-5,1)
s915(-3,1)
s595(1,3)
s595(-1,3)
v2787(-1,2)
v2787(1,2)
v2585(1,2)
s536(5,2)
s698(-1,3)
s699(-1,3)
s539(1,4)
v1538(-4,1)
s849(-3,1)
s667(-6,1)
s773(-2,3)
s690(3,1)
s699(1,3)
s698(1,3)
s784(3,2)
s723(-4,1)
v1859(1,3)
v1859(-1,3)
s599(2,3)
s730(-3,2)
s599(-1,4)
v1143(1,4)
s657(-1,3)
s723(1,3)
s827(2,3)
s734(-1,3)
s640(-5,1)
s639(-1,3)
s690(1,3)
s646(4,3)
s753(4,1)
s734(1,3)
s761(-4,1)
s595(-2,3)
s813(-3,1)
s753(-1,3)
s855(1,3)
s783(-1,2)
s758(4,1)
s763(3,1)
s599(4,1)
s690(-1,4)
s587(-4,1)
s855(2,3)
m410(5,2)
v1470(-1,3)
s753(1,3)
m410(1,3)
v2642(-4,1)
v2553(-4,1)
s907(-3,2)
s659(-4,1)
v3077(3,1)
s657(4,3)
s723(3,2)
s699(-2,3)
s698(-2,3)
v1171(4,1)
s702(-3,2)
s657(1,4)
v2678(1,2)
m410(2,3)
s763(1,3)
s863(-1,3)
v1498(1,3)
s698(2,3)
s646(1,4)
v2086(1,2)
m410(-1,3)
s844(4,1)
v1461(1,3)
s657(3,4)
s798(3,2)
s758(-4,1)
s646(-3,2)
s821(4,1)
s734(2,3)
s884(2,3)
s734(-2,3)
v2517(1,2)
s840(-1,3)
s758(-3,2)
v2086(-1,2)
v1534(5,1)
v2623(-4,1)
s646(-2,3)
s649(2,3)
s646(3,4)
v2101(-2,3)
s723(4,1)
s645(5,2)
s813(4,1)
v2380(3,2)
s783(3,2)
s763(-4,1)
s657(-3,2)
s702(-2,3)
v2086(5,1)
v3144(3,1)
v2101(-3,2)
s821(-1,3)
s753(-2,3)
v1525(4,1)
s916(-4,1)
v1538(5,1)
v1538(-3,2)
s793(1,3)
v1268(-5,1)
s893(1,3)
s723(2,3)
s702(1,4)
s657(5,2)
v1470(-2,3)
s753(2,3)
s698(5,1)
s938(-1,2)
s699(5,1)
s720(4,1)
s784(-3,2)
s813(-1,3)
s916(1,2)
s798(2,3)
s646(5,3)
s707(5,1)
s708(1,3)
s699(-5,1)
s698(-5,1)
v2585(-1,2)
s793(-1,4)
v1251(4,3)
v2051(3,2)
v2099(-3,2)
v2254(-3,2)
s890(4,1)
s865(1,3)
v1814(-3,2)
v1980(3,1)
v1525(-4,1)
v1498(3,2)
s690(-5,2)
s764(-4,1)
s763(-1,4)
s788(-1,3)
v2739(1,2)
s903(3,2)
s908(3,2)
s727(-3,4)
v2057(3,1)
s897(-4,1)
v3128(1,2)
s900(-4,1)
v3184(3,1)
v2203(-4,1)
v2202(4,1)
s702(4,3)
s832(-1,3)
v1814(-1,3)
v1461(-1,4)
v2254(-4,1)
s874(3,2)
v1814(-4,1)
s885(-1,3)
s723(-1,4)
s783(-3,2)
s798(-4,1)
s690(-5,1)
v1498(-1,4)
s722(1,3)
s721(5,1)
s939(1,2)
v1538(2,3)
s821(-2,3)
v1538(-5,1)
s907(-4,1)
s874(4,1)
s798(4,1)
v2380(1,3)
s942(1,2)
s784(1,3)
s758(-2,3)
v3208(3,1)
s890(-4,1)
s889(-1,3)
s762(3,4)
s874(-1,3)
v2655(4,1)
v2018(1,3)
s865(2,3)
s743(4,1)
s793(-3,4)
s773(-4,3)
s793(-4,3)
v1498(2,3)
s763(3,2)
s821(2,3)
v1859(-2,3)
v1859(3,2)
v1859(2,3)
v1859(-3,2)
v1470(5,1)
s753(-5,1)
v1540(5,1)
s788(-5,1)
v1461(2,3)
s753(5,1)
v1470(-5,1)
s773(-5,2)
s763(2,3)
v1538(5,2)
v1732(1,3)
v2099(3,2)
v2086(3,2)
s784(2,3)
s758(5,1)
v1732(3,2)
v2380(2,3)
s783(5,2)
s813(-3,2)
s942(-1,2)
v1498(-4,3)
v1525(-1,4)
v1525(1,4)
s758(4,3)
s839(-1,3)
s939(-1,2)
v2158(-1,3)
s759(3,4)
s858(1,3)
v2462(-4,1)
s832(-3,2)
s784(5,2)
s784(-1,3)
v2877(4,1)
s912(6,1)
s840(-3,2)
v2570(-3,1)
s793(3,2)
s865(-3,2)
s863(-2,3)
s871(4,1)
s904(-3,1)
s855(-1,3)
s865(-1,3)
s845(-4,1)
v2739(-3,2)
s840(-2,3)
s813(1,4)
s758(-5,1)
v1538(6,1)
v1589(1,4)
v2503(-3,1)
s813(-2,3)
s839(4,3)
s814(4,1)
s944(-3,2)
v2604(3,2)
s813(-4,1)
v2462(4,1)
s863(-3,2)
s839(-3,2)
v2503(1,3)
v2099(4,1)
v2101(1,3)
v1814(-2,3)
s840(1,4)
s832(4,3)
v2515(3,1)
v1538(4,3)
s894(-1,3)
v1644(5,1)
s821(-5,1)
s821(5,1)
v1644(-5,1)
v2381(3,1)
v2380(-3,1)
s773(-1,4)
s858(3,2)
s832(1,4)
v1980(1,3)
v2656(4,1)
v2422(3,1)
v2911(4,1)
s893(2,3)
v2447(1,3)
s915(-3,2)
s924(-3,2)
s916(4,1)
v2678(3,1)
s832(-2,3)
v2862(3,1)
s840(4,3)
s813(5,2)
v1802(-4,1)
v2430(-4,1)
v2447(-3,1)
v2455(3,2)
s839(5,2)
v1859(1,4)
v1859(-1,4)
v3215(3,1)
v2018(2,3)
s855(-3,2)
v2101(-4,1)
s855(4,3)
s892(4,1)
s891(1,3)
s863(1,4)
v1732(2,3)
v2447(2,3)
v1818(-5,2)
v2721(-4,1)
s832(3,4)
v1983(4,1)
s918(3,2)
v2642(-5,1)
v2641(-5,1)
v1808(5,1)
v1809(-1,3)
s938(1,2)
v2636(-3,1)
v2739(-2,3)
v1732(-4,3)
s839(1,4)
v2307(-1,3)
v2568(-3,1)
v1727(-5,2)
v2302(3,2)
s840(-1,4)
s839(3,4)
v2062(-3,2)
v1732(-5,2)
v2478(4,1)
v2313(-5,1)
v2770(4,1)
v2086(-3,2)
v2101(-1,4)
s855(1,4)
s865(-2,3)
v1736(-1,4)
s858(2,3)
s915(4,1)
s915(-4,1)
v1732(-1,4)
v2062(-1,3)
s889(-2,3)
v1983(1,4)
v2099(-2,3)
v1860(2,3)
s871(4,3)
v3412(3,1)
s919(1,3)
v2716(4,1)
v1785(-4,3)
s932(-3,2)
v2057(1,3)
v2941(3,1)
s855(5,2)
s905(1,3)
v2254(-2,3)
v1983(-4,1)
s905(2,3)
v3511(2,1)
s855(3,4)
v2671(-4,1)
s858(-4,3)
s855(-2,3)
v2503(2,3)
s915(-1,3)
s916(-5,1)
s915(1,3)
v2462(3,2)
v2099(2,3)
s858(-1,4)
v1814(1,4)
v1980(-1,4)
v2072(4,3)
v2104(-4,3)
v2104(-3,4)
v1980(3,2)
v2604(-4,1)
s944(4,1)
v2526(-1,3)
s938(-3,2)
s894(1,4)
v2086(5,2)
v2898(1,3)
v2334(-2,3)
v2335(6,1)
s858(-5,2)
s865(4,3)
v1980(4,1)
v2140(-4,1)
v2057(-5,1)
v2254(4,1)
s904(4,1)
v2678(-4,1)
v2163(-1,3)
v2157(-3,2)
v2057(4,1)
v2140(4,1)
s865(5,2)
v2163(4,3)
v2194(4,1)
v2254(3,2)
s863(4,3)
v2802(3,1)
v2101(3,2)
v2542(-2,3)
v2062(5,2)
v2057(-5,2)
s909(1,3)
v2057(3,2)
v1980(2,3)
v2072(-2,3)
v1980(-5,1)
v2307(1,4)
s905(-3,2)
v2099(-5,1)
v2210(1,3)
v2072(3,4)
s902(1,3)
v2750(-3,2)
v1983(-1,4)
v2062(4,3)
v1980(-5,2)
v2584(-5,1)
v2072(-3,2)
v2503(4,1)
v2101(2,3)
v2210(-4,3)
s894(4,3)
v2585(3,2)
v2262(-4,1)
v2517(-1,3)
s904(-3,2)
s894(3,4)
v2380(-1,3)
v3216(-4,1)
v3213(-3,1)
v3210(3,1)
v2636(2,3)
v2417(-1,3)
s916(3,2)
v2254(-5,1)
s894(-3,2)
v2796(-1,3)
v2517(-2,3)
v2057(-1,4)
s894(-2,3)
s924(3,2)
s915(-2,3)
v2104(3,2)
v2101(-4,3)
v2780(-1,3)
s904(-2,3)
v2062(-2,3)
v2636(4,1)
v2428(-3,2)
s879(4,3)
s878(5,1)
s905(5,2)
v2101(4,1)
v2101(-3,4)
s902(-4,3)
v2526(-2,3)
s909(3,2)
v2243(1,4)
v2503(-1,3)
v2775(-3,2)
v2857(-3,1)
v2099(5,1)
v2320(-3,2)
s918(1,3)
s902(3,2)
v2163(1,4)
v2163(3,4)
s939(3,2)
s949(1,3)
v2404(-1,3)
s958(3,2)
v2307(-3,2)
v3216(3,1)
v2864(3,1)
v2322(-4,3)
v2944(3,1)
s905(-1,3)
v2735(3,2)
v2320(5,2)
v2796(1,3)
v2104(2,3)
v2163(-3,2)
s902(-5,2)
v2163(5,2)
v2104(4,1)
v2303(4,1)
v2673(5,1)
v2210(3,2)
v2072(-1,4)
v2412(4,3)
s949(-1,3)
s942(-3,2)
v2393(3,2)
s907(-5,2)
v2210(-5,2)
v2404(1,4)
v2462(-5,1)
v2243(-1,4)
v2901(4,1)
s905(4,3)
v2780(-2,3)
s949(3,2)
v3310(3,1)
v2099(-5,2)
v2369(1,4)
s949(-3,2)
v3080(1,2)
s916(-1,3)
v3469(3,1)
v2919(-1,2)
v3106(1,3)
v2346(5,1)
s916(5,1)
v2874(4,1)
v3214(-3,1)
v2168(3,2)
v2626(1,3)
v2585(-3,2)
s904(4,3)
v3215(-3,1)
v2307(-2,3)
s904(3,4)
v2944(-3,2)
v2401(4,3)
v2462(5,1)
v2866(4,1)
s936(1,3)
v2168(2,3)
v2626(3,1)
v2194(-4,1)
s919(-3,2)
v2210(-1,4)
s918(-2,3)
s942(3,2)
s909(-4,3)
v2526(1,3)
s919(-1,3)
v2254(-5,2)
v2210(-3,4)
v2254(2,3)
v2796(-3,2)
v2457(3,2)
s916(-5,2)
v2771(4,1)
v2209(5,1)
s919(4,3)
s904(-4,1)
v2194(-1,4)
v2200(-5,2)
s924(-1,3)
v2380(4,3)
v2526(3,2)
v3157(-3,1)
v3158(3,1)
v3208(-3,1)
v2678(-1,3)
v2919(1,2)
s918(2,3)
v3283(-3,1)
v2609(-5,1)
v2217(-4,3)
v3305(-1,2)
v2368(-4,1)
v3327(1,2)
v2971(1,3)
s939(-3,2)
s952(-4,1)
v2412(3,4)
v2411(-1,4)
v2380(-3,2)
s902(-1,4)
v2417(-3,2)
s909(-5,2)
v2262(4,3)
v2254(-4,3)
v2599(4,1)
v3142(3,1)
v2428(-2,3)
s909(2,3)
v2824(-3,2)
v2503(-3,2)
v2447(-1,3)
v3056(1,3)
v2307(3,4)
v3100(3,1)
v2322(2,3)
v2824(4,1)
s935(-1,3)
s909(-1,4)
v2320(4,3)
v3092(3,2)
v3347(-3,1)
s951(4,1)
v2802(-3,2)
v2393(1,3)
v2395(2,3)
v2322(-5,2)
s916(-6,1)
v2523(1,3)
v3110(-3,1)
v3103(4,1)
v3102(-1,3)
v3505(3,1)
s924(-2,3)
v2380(1,4)
v2368(1,4)
v2508(-3,2)
v2474(-1,4)
v3187(-4,1)
v2787(-3,2)
v2787(3,2)
v2626(-4,1)
v2320(-1,3)
v2457(1,3)
v3051(2,3)
v2307(4,3)
v2530(3,2)
v2447(4,3)
s923(-1,3)
v3142(-4,1)
v2447(5,1)
v2586(-3,2)
v2417(1,4)
v2503(-4,1)
v2447(-4,1)
v2401(1,4)
v2725(-4,1)
s921(-5,1)
v3499(-1,2)
v2920(5,1)
v2911(5,1)
v2919(5,1)
s915(5,1)
s916(1,3)
s915(-5,1)
v2735(-3,2)
v2483(-4,1)
v3011(3,2)
v2369(-1,4)
v2603(-4,1)
v2322(-1,4)
s935(4,3)
v3208(-1,2)
v2470(4,1)
s923(5,2)
v2414(-5,2)
v2796(-2,3)
v2470(2,3)
v3216(-1,2)
v2739(3,1)
v2665(4,1)
v2369(-4,1)
s924(1,3)
v2959(1,3)
v2393(-4,3)
v2430(3,2)
v2401(3,4)
v2380(3,4)
v2866(3,2)
v2417(4,3)
v3144(-5,1)
v2692(-4,1)
v2739(-4,1)
s925(-2,3)
v2568(-3,2)
v2380(-2,3)
v2517(3,2)
v2517(1,3)
v2636(-1,3)
v2417(-2,3)
v2447(-3,2)
v2413(2,3)
v2599(-4,1)
v2447(5,2)
v3126(3,2)
v2523(-1,4)
s924(-5,2)
v2946(1,2)
v3260(-1,2)
v2471(1,4)
v2428(1,4)
v2589(-3,4)
v2586(-1,3)
v2721(4,1)
s921(-4,3)
s949(2,3)
v2947(-1,2)
s934(2,3)
s936(-1,4)
v2735(2,3)
s938(3,2)
v2501(2,3)
v2517(-5,2)
v2429(1,4)
v2503(-2,3)
v2585(1,3)
v2851(5,1)
v2517(-4,3)
v2589(-4,3)
v2493(4,3)
v2988(-2,3)
v2380(5,2)
v2802(-2,3)
v2678(4,1)
v2411(4,1)
s949(-2,3)
v2558(-4,1)
v2824(3,2)
v2771(-5,1)
v2523(-3,4)
v2412(-2,3)
v3252(-1,2)
v2971(-1,3)
v2414(-3,4)
v2735(4,1)
v2670(-1,3)
v3245(1,2)
v2483(4,3)
s935(1,4)
v3260(3,2)
v2481(1,4)
v2878(-1,3)
v2530(-5,2)
s935(3,4)
v3247(-2,3)
v2878(-2,3)
v2678(3,2)
v2462(2,3)
v2802(3,2)
v2404(5,2)
v3185(3,1)
v2775(3,2)
v3491(-2,1)
v2678(1,3)
v2401(5,2)
v2735(-2,3)
v2417(3,4)
v3266(3,1)
v2530(1,3)
v3195(4,1)
v2526(2,3)
v2787(-1,3)
v2503(1,4)
v2787(1,3)
v2692(4,1)
v2483(-2,3)
s923(-2,3)
s936(-4,3)
v2636(-4,1)
v2538(-3,2)
v2721(-5,1)
v2704(3,2)
s926(2,3)
v3056(2,3)
v2636(-3,2)
v2470(-4,3)
v2447(1,4)
v2474(1,4)
v2585(-1,3)
v2603(-1,4)
v2739(1,3)
v2780(1,3)
v2462(-2,3)
v2457(2,3)
v2481(-1,4)
v2600(-1,4)
v2626(-1,4)
s938(-5,2)
v3288(-3,1)
v2796(3,2)
v2802(2,3)
v2626(-4,3)
v2740(-3,2)
v2875(-3,2)
v2875(3,2)
v2971(3,2)
v2720(1,3)
v2447(3,4)
v2462(-6,1)
v3310(-5,1)
v2585(2,3)
v2738(1,3)
v2470(-3,4)
s936(-3,4)
v2866(-3,2)
v2462(5,2)
v2740(-1,3)
v2538(1,4)
v2483(5,1)
v2988(3,1)
v3477(-1,2)
v2796(2,3)
v2947(1,2)
v2971(2,3)
v2503(4,3)
v2946(-1,2)
v2462(-5,2)
s936(3,2)
v2615(3,2)
v2503(5,1)
v2725(4,1)
v2538(5,2)
v3283(-1,3)
v2721(-2,3)
v3207(-3,1)
v3208(4,1)
v3214(-3,2)
v3109(4,1)
v3377(-3,1)
v2668(-2,3)
v3106(-3,1)
v3107(-4,1)
v3378(-3,1)
v3110(3,1)
v3452(3,1)
v3453(-3,1)
v3217(3,1)
v3331(-2,3)
v2683(-2,3)
v2576(-5,1)
v2575(-1,3)
v2574(-1,3)
v2523(3,2)
v2541(1,4)
v2824(-1,3)
v3178(-3,2)
v3434(3,1)
v3249(-4,1)
v2592(1,4)
s958(1,3)
v2493(-2,3)
v2670(-3,2)
v2481(4,3)
v2735(-4,1)
s935(-3,2)
v2532(2,3)
v2944(-4,1)
v2515(-1,4)
v2530(-4,3)
s936(2,3)
v2538(3,4)
v2592(-3,2)
v3102(-2,3)
v3080(3,2)
v2875(-4,1)
v2875(4,1)
v2517(2,3)
v2526(-4,3)
v2523(-5,2)
v3184(5,1)
v3200(-4,1)
v2586(5,2)
v2747(-4,1)
v2919(3,2)
v3187(4,1)
v2603(4,1)
v3455(1,2)
s938(-1,3)
v2586(-2,3)
v2559(3,4)
v2665(-4,1)
v3221(1,2)
v3228(-1,2)
v2626(2,3)
v2626(3,2)
v3325(3,2)
v2615(2,3)
s939(1,3)
v2741(-2,3)
v2526(-1,4)
v3199(-5,1)
s943(-2,3)
v2585(-2,3)
s938(-2,3)
v2739(-1,4)
v2599(1,4)
v2631(-5,1)
v2739(-4,3)
v2717(4,1)
v2636(5,1)
s943(5,2)
s935(-2,3)
v3056(-3,1)
v2626(-3,4)
v3340(3,1)
v2559(5,2)
v2738(-1,4)
v3208(3,2)
v3212(3,2)
s942(1,3)
s939(5,2)
s942(-1,3)
s942(-5,2)
v2665(1,4)
v3011(1,3)
v2592(5,2)
v2620(-3,2)
s958(2,3)
v2787(2,3)
v2787(-2,3)
v3259(3,1)
v2944(-2,3)
s939(-1,3)
v3216(1,2)
v2593(4,3)
v2586(4,3)
v2728(-1,4)
v2636(4,3)
v2901(1,3)
v3102(1,3)
v2636(-2,3)
v2802(-4,1)
v3333(1,2)
v3062(1,3)
v2704(5,1)
v2738(-4,3)
v2901(-4,1)
v2596(2,3)
v2972(1,3)
v2824(-2,3)
v2603(1,4)
v2670(5,2)
v2971(-3,2)
s939(2,3)
v2824(1,3)
v2599(-1,4)
v3210(3,2)
v3172(-3,2)
v2832(4,3)
v3217(-3,2)
v2775(-1,3)
v2951(-4,1)
v3266(2,3)
v2619(-2,3)
v2636(1,4)
v2678(2,3)
v2721(-5,2)
v2620(5,2)
v2771(5,1)
v2866(-1,3)
v2988(-4,1)
v3076(-1,3)
v2919(-3,2)
v2584(1,3)
s950(2,3)
v3465(-3,1)
s946(5,1)
v2691(1,4)
v2739(-3,4)
v2693(4,3)
v3327(-1,2)
s958(-3,2)
v2704(1,3)
v2670(-2,3)
v2947(-3,2)
v3358(1,3)
v2682(2,3)
v2678(-5,2)
v3178(-2,3)
v2866(1,3)
v2661(3,4)
v2665(4,3)
v3009(-5,1)
v2636(5,2)
v3214(3,1)
v3215(4,1)
v3214(-1,3)
v2738(-3,4)
v2720(2,3)
v3051(-3,1)
v2662(-1,4)
v3443(3,1)
v2758(2,3)
v3185(-4,1)
v3201(4,1)
v2875(-2,3)
v2875(2,3)
v2780(-4,3)
v2671(2,3)
v3109(3,2)
v2802(4,1)
v2775(1,3)
v2946(3,2)
v2944(3,2)
v2833(-1,3)
v2780(3,2)
v2664(4,3)
v2775(-2,3)
v2664(1,4)
v3245(-3,2)
v3056(-1,3)
v2951(1,3)
v2833(4,3)
v3491(-1,2)
v2740(-2,3)
v2774(-4,1)
v3425(1,2)
v2692(-1,4)
v3011(2,3)
v3445(-3,1)
v2971(-2,3)
v2661(5,2)
v2801(1,3)
s949(1,4)
v3416(3,1)
v2795(-3,4)
v3266(3,2)
v3109(-4,1)
v3110(1,3)
v3081(-5,1)
v2775(-5,2)
v3215(3,2)
v2783(4,3)
v2763(3,2)
v3122(1,3)
v3266(-3,1)
v2763(-1,4)
v2738(3,2)
s958(-1,3)
v3289(-4,1)
v3109(-3,2)
v2687(-3,4)
v2899(-4,1)
v2898(-1,3)
v3470(-1,2)
v3469(-1,2)
v2901(-3,2)
v2960(-3,2)
v2901(5,1)
v3482(3,1)
v2783(5,2)
v3320(-4,1)
v2796(-1,4)
v3444(3,1)
v2721(2,3)
v3226(1,2)
v3340(-4,1)
v3045(2,3)
v2721(5,1)
v3216(-5,1)
v3278(-4,1)
s951(4,3)
v2805(1,4)
v2741(1,4)
v2771(-5,2)
v2761(-4,1)
v2748(2,3)
v3390(1,3)
v2951(-3,2)
v3216(-3,2)
v2720(-5,2)
v2931(4,1)
v2739(3,2)
v2747(1,4)
v2704(-4,3)
v2922(4,1)
v3486(1,2)
v2959(-1,3)
v2747(-1,4)
v2721(-4,3)
v2740(4,3)
v2771(-6,1)
v2780(2,3)
v2780(-1,4)
v2740(5,2)
v2824(2,3)
v2742(5,2)
v2763(-3,4)
v2825(-5,1)
v2719(2,3)
v3412(5,1)
v3210(1,3)
v3207(1,3)
v3111(-4,1)
v3213(-1,3)
v3529(3,1)
v2866(2,3)
v3011(-3,2)
v2864(2,3)
v2812(-3,2)
v2796(1,4)
v3103(5,1)
v2878(3,2)
s952(-4,3)
v2951(5,1)
v2878(1,3)
v2848(-1,4)
v2763(2,3)
v2916(4,1)
v2739(2,3)
v2886(3,2)
v2866(-2,3)
v3259(-4,1)
v2791(4,3)
v2721(-6,1)
v2977(-4,1)
v2739(-5,2)
v2974(-3,2)
v2916(1,4)
v3092(1,3)
v2775(2,3)
v3310(5,1)
v3117(-1,3)
v2944(4,1)
v3011(-1,3)
v3154(-1,3)
v2968(-1,3)
v2771(2,3)
v3448(3,2)
v2972(-3,2)
v2782(3,2)
v2901(-1,3)
v3428(-4,1)
v2946(-3,2)
v3078(5,1)
v3314(-1,3)
v2780(-5,2)
v2812(-2,3)
v3314(3,1)
v2833(-3,2)
v2783(-2,3)
v2925(-2,3)
v2782(2,3)
v2795(2,3)
v3062(-4,1)
v2828(-2,3)
v2795(3,2)
v2833(3,4)
v3092(2,3)
v2871(-4,3)
v2780(-3,4)
v2833(1,4)
v3056(4,1)
v3091(-1,3)
v2960(2,3)
v3340(-3,2)
v2878(-4,3)
v3444(-4,1)
v3359(4,1)
v2833(5,2)
v2881(1,4)
v2870(3,2)
v3187(-5,1)
v3103(3,2)
v2944(2,3)
v3122(-1,3)
v2825(-2,3)
v3133(4,1)
v3221(-3,2)
v3228(3,2)
v3187(-3,2)
v3526(-3,1)
v2947(3,2)
v2801(2,3)
v2923(2,3)
v2959(-3,2)
v2951(-1,3)
v3219(3,2)
v3178(1,3)
v3005(-4,1)
v2878(-5,2)
v2903(-4,1)
v3425(-1,2)
v3080(-3,2)
v2805(3,4)
v2812(-4,1)
v3362(-4,1)
v2870(-5,2)
v3025(-4,1)
v2901(5,2)
v3452(1,2)
v3259(-1,3)
v3010(2,3)
v3486(-1,2)
v3051(4,1)
v3116(-3,2)
v3142(4,1)
v3412(-5,1)
v3411(3,2)
v3185(-2,3)
s958(-2,3)
v3212(-4,1)
v3217(1,3)
v3469(-3,1)
v3213(1,3)
v3207(-1,3)
v3208(-4,1)
v2919(5,2)
v3013(-4,1)
v3434(-3,1)
v3025(4,1)
s958(5,2)
v3260(1,3)
v2852(-2,3)
v3142(-5,1)
v2986(1,3)
v3400(3,2)
v2960(-1,3)
v3260(2,3)
v2971(1,4)
v2988(3,2)
v3541(3,1)
v2978(4,3)
v3217(-2,3)
v3210(2,3)
v3207(2,3)
v3156(4,1)
v2843(-2,3)
v2879(2,3)
v2959(4,3)
v3458(3,1)
s958(4,3)
v3434(3,2)
v2875(-5,1)
v2875(5,1)
v3476(1,2)
v2988(-4,3)
v2866(5,2)
v3441(3,1)
v2951(5,2)
v3262(-3,2)
v2947(-5,2)
v2870(2,3)
v3102(2,3)
v3005(-1,4)
v3078(-3,2)
v3005(4,1)
v3327(3,2)
v3333(3,2)
v2908(3,2)
v3217(-4,1)
v3213(-4,1)
v3210(4,1)
v3207(4,1)
v3337(-3,2)
v2901(-2,3)
v2901(-5,1)
v2993(-1,4)
v2949(-2,3)
v3110(3,2)
v3514(1,2)
v3226(-3,2)
v2960(5,2)
v2988(2,3)
v3016(-2,3)
v3520(4,1)
v3444(-3,2)
v3505(-4,1)
v3519(-4,1)
v3001(3,4)
v2899(4,3)
v2898(5,1)
v3524(-3,1)
v2944(-5,1)
v2906(1,4)
v3404(1,3)
v3041(-1,4)
v2971(-1,4)
v3056(-3,2)
v3011(-2,3)
v2959(-2,3)
v3091(3,2)
v2951(-5,1)
v3314(1,3)
v3217(3,2)
v3213(3,2)
v3110(-4,1)
v3122(-4,1)
v3187(5,1)
v3056(1,4)
v2946(5,2)
v3151(4,1)
v2988(4,1)
v3087(-3,2)
v3110(-1,4)
v2959(1,4)
v2944(-4,3)
v2951(-2,3)
v2946(-7,1)
v3080(5,2)
v3338(3,2)
v3157(5,1)
v3158(1,3)
v2987(-3,4)
v3439(1,3)
v3187(3,2)
v3102(-1,4)
v3056(-2,3)
v2959(5,2)
v3109(5,1)
v3142(-1,3)
v3169(-5,1)
v3168(-1,3)
v3375(-3,2)
v3351(3,2)
v3387(3,2)
v3025(-1,4)
v3248(-1,3)
v3214(-4,1)
v3166(-3,2)
v3110(2,3)
v3263(5,1)
v3051(-3,2)
v3410(4,1)
v3051(4,3)
v3439(-3,1)
v3215(-3,2)
v2960(-2,3)
v3005(1,4)
v3208(5,1)
v3212(5,1)
v3185(4,1)
v3051(-2,3)
v3477(1,2)
v3078(5,2)
v3372(1,3)
v3509(2,3)
v3510(2,3)
v2944(-5,2)
v3244(4,1)
v3243(4,1)
v3492(-3,1)
v3490(-3,1)
v3365(3,2)
v3133(3,2)
v2988(-3,4)
v3070(-2,3)
v3122(-2,3)
v3092(-3,2)
v3248(3,2)
v2972(-5,1)
v3025(1,4)
v2979(5,1)
v3051(3,4)
v3092(5,2)
v3091(1,3)
v2959(3,4)
v3353(-5,1)
v3007(-2,3)
v3008(-7,1)
v3109(-2,3)
v3142(3,2)
v3027(-1,4)
v2998(-4,3)
v2997(-5,1)
v3019(-2,3)
v3416(-4,1)
v3032(2,3)
v3098(4,1)
v3214(3,2)
v3337(-2,3)
v3172(3,2)
v2988(-5,1)
v3178(3,2)
v3019(4,3)
v3362(-3,2)
v2988(-5,2)
v3177(-2,3)
v3056(4,3)
v3154(1,3)
v3092(-1,3)
v3297(-3,2)
v3251(-3,2)
v3000(2,3)
v3093(-5,1)
v3016(5,1)
v3229(3,2)
v3103(6,1)
v3078(-5,1)
v3219(-3,2)
v3011(4,3)
v3091(-5,2)
v3109(2,3)
v3283(3,1)
v3070(5,1)
v3226(3,2)
v3442(3,1)
v3208(1,3)
v3011(5,2)
v3056(-4,1)
v3221(3,2)
v3228(-3,2)
v3208(-3,2)
v3212(-3,2)
v3014(-2,3)
v3416(-3,2)
v3142(-5,2)
v3338(5,1)
v3304(-3,2)
v3185(3,2)
v3154(3,2)
v3109(-5,1)
v3215(2,3)
v3331(3,1)
v3078(-1,3)
v3049(5,1)
v3433(-1,3)
v3085(-4,3)
v3110(4,1)
v3092(4,3)
v3091(-4,3)
v3213(2,3)
v3217(2,3)
v3022(-3,4)
v3208(2,3)
v3216(-6,1)
v3212(2,3)
v3283(-4,1)
v3365(-3,2)
v3314(-4,1)
v3080(1,3)
v3215(5,1)
v3078(6,1)
v3207(-4,1)
v3213(4,1)
v3217(4,1)
v3517(3,1)
v3056(3,4)
v3283(1,3)
v3204(-1,4)
v3248(-2,3)
v3534(-3,1)
v3132(1,4)
v3077(5,2)
v3216(5,1)
v3216(3,2)
v3299(3,2)
v3214(2,3)
v3178(2,3)
v3089(-1,4)
v3266(4,1)
v3051(-4,1)
v3365(1,3)
v3313(1,3)
v3245(-1,3)
v3102(1,4)
v3080(2,3)
v3523(3,1)
v3185(-5,1)
v3410(-4,1)
v3245(3,2)
v3169(1,3)
v3168(5,1)
v3248(1,3)
v3477(-3,2)
v3187(-6,1)
v3078(4,3)
v3154(-4,3)
v3455(-1,3)
v3269(4,3)
v3056(-1,4)
v3434(2,3)
v3410(-3,2)
v3080(-1,3)
v3178(-1,4)
v3121(3,4)
v3216(-5,2)
v3259(4,1)
v3410(3,2)
v3161(3,4)
v3119(-2,3)
v3516(-4,1)
v3517(-3,1)
v3469(4,1)
v3470(4,1)
v3266(-3,2)
v3098(2,3)
v3519(1,2)
v3154(-5,2)
v3133(1,3)
v3340(4,1)
v3133(5,1)
v3110(1,4)
v3245(-2,3)
v3122(5,1)
v3142(1,3)
v3387(2,3)
v3327(-3,2)
v3293(-3,2)
v3280(3,2)
v3141(5,2)
v3395(3,2)
v3259(1,3)
v3103(5,2)
v3091(2,3)
v3195(6,1)
v3170(-5,1)
v3365(-1,3)
v3105(-5,2)
v3259(3,2)
v3102(-3,4)
v3314(3,2)
v3142(5,1)
v3188(4,3)
v3189(5,1)
v3214(4,1)
v3329(-2,3)
v3521(-3,2)
v3428(1,2)
v3480(-4,1)
v3193(1,4)
v3338(-3,2)
v3109(5,2)
v3263(5,2)
v3454(3,2)
v3133(-6,1)
v3181(-1,4)
v3513(-3,2)
v3255(-2,3)
v3514(-1,2)
v3142(-6,1)
v3340(3,2)
v3130(-3,4)
v3251(-1,3)
v3415(-3,2)
v3528(4,1)
v3208(5,2)
v3212(5,2)
v3170(-5,2)
v3283(-1,4)
v3208(-1,3)
v3452(4,1)
v3532(1,2)
v3421(-4,1)
v3215(-5,1)
v3390(-3,1)
v3185(-4,3)
v3178(-4,3)
v3212(-5,1)
v3208(-5,1)
v3187(-5,2)
v3260(-1,3)
v3183(1,4)
v3338(-5,1)
v3185(-5,2)
v3315(4,1)
v3491(1,3)
v3279(4,3)
v3259(-5,1)
v3266(-2,3)
v3531(-1,2)
v3489(3,2)
v3329(3,2)
v3351(-3,2)
v3331(-4,1)
v3187(6,1)
v3277(3,2)
v3245(-5,2)
v3214(-1,4)
v3260(-3,2)
v3489(4,1)
v3154(2,3)
v3145(-3,4)
v3260(4,3)
v3259(-4,3)
v3465(3,2)
v3203(4,1)
v3333(-3,2)
v3221(-5,2)
v3228(5,2)
v3428(3,2)
v3260(5,2)
v3314(2,3)
v3425(3,2)
v3219(5,2)
v3162(6,1)
v3190(5,2)
v3202(-4,3)
v3386(3,2)
v3205(5,1)
v3185(2,3)
v3177(-1,4)
v3340(-5,1)
v3365(2,3)
v3215(-2,3)
v3386(1,3)
v3183(-1,4)
v3291(-2,3)
v3266(-4,1)
v3453(-3,2)
v3454(-3,2)
v3245(1,3)
v3455(-2,3)
v3178(-3,4)
v3226(-5,2)
v3416(3,2)
v3272(4,3)
v3273(5,1)
v3434(4,1)
v3248(2,3)
v3454(-4,1)
v3453(-4,1)
v3340(-2,3)
v3259(-5,2)
v3187(-1,3)
v3221(-1,3)
v3228(1,3)
v3219(1,3)
v3465(4,1)
v3444(4,1)
v3216(-1,3)
v3215(5,2)
v3207(1,4)
v3213(-1,4)
v3217(-1,4)
v3331(-4,3)
v3251(5,2)
v3298(-4,1)
v3416(4,1)
v3498(3,2)
v3331(-3,4)
v3329(1,3)
v3271(-3,4)
v3216(-2,3)
v3208(6,1)
v3212(6,1)
v3453(4,1)
v3454(4,1)
v3439(4,1)
v3464(-4,1)
v3390(-1,3)
v3439(-1,3)
v3297(-2,3)
v3390(4,1)
v3314(4,1)
v3221(-2,3)
v3228(2,3)
v3217(-5,1)
v3213(-5,1)
v3212(4,3)
v3210(5,1)
v3387(-2,3)
v3207(5,1)
v3208(4,3)
v3318(-1,4)
v3191(4,3)
v3219(2,3)
v3263(6,1)
v3210(4,3)
v3207(4,3)
v3217(-4,3)
v3263(-5,1)
v3280(2,3)
v3464(3,1)
v3333(5,2)
v3453(1,3)
v3454(1,3)
v3251(-2,3)
v3216(-7,1)
v3428(-1,2)
v3399(-3,2)
v3387(-3,2)
v3266(3,4)
v3457(1,3)
v3266(4,3)
v3299(2,3)
v3255(-1,4)
v3465(-4,1)
v3517(1,3)
v3365(-2,3)
v3415(1,3)
v3444(-5,1)
v3259(2,3)
v3251(4,3)
v3256(-4,1)
v3526(4,1)
v3491(4,1)
v3486(3,2)
v3325(3,4)
v3394(3,2)
v3314(-1,4)
v3327(1,3)
v3258(7,1)
v3465(-3,2)
v3443(-5,1)
v3491(-3,1)
v3516(4,1)
v3517(-1,3)
v3304(-2,3)
v3338(6,1)
v3400(1,3)
v3295(3,2)
v3283(3,2)
v3512(-4,1)
v3417(4,1)
v3500(-3,1)
v3395(-3,2)
v3268(1,4)
v3409(2,3)
v3415(-1,3)
v3283(2,3)
v3400(-3,2)
v3499(-3,2)
v3293(4,3)
v3494(-3,2)
v3495(3,2)
v3452(-5,1)
v3453(-1,3)
v3470(1,3)
v3454(-1,3)
v3469(1,3)
v3483(3,2)
v3328(6,1)
v3327(2,3)
v3293(-2,3)
v3298(4,3)
v3520(3,2)
v3304(5,2)
v3299(-4,3)
v3382(-3,2)
v3329(-5,2)
v3400(2,3)
v3331(3,2)
v3338(5,2)
v3434(-3,2)
v3299(-5,2)
v3416(-2,3)
v3327(5,2)
v3340(-5,2)
v3516(-3,2)
v3344(3,2)
v3381(3,2)
v3481(1,3)
v3390(1,4)
v3340(2,3)
v3331(2,3)
v3483(1,3)
v3452(3,2)
v3306(-4,1)
v3327(-1,3)
v3443(-2,3)
v3338(1,3)
v3512(4,1)
v3329(2,3)
v3415(2,3)
v3410(5,1)
v3483(-1,3)
v3351(5,2)
v3315(-4,3)
v3386(2,3)
v3314(1,4)
v3327(-6,1)
v3328(-2,3)
v3444(-1,3)
v3495(-3,2)
v3494(3,2)
v3454(2,3)
v3439(-3,2)
v3445(-3,2)
v3444(3,2)
v3333(1,3)
v3528(3,2)
v3455(1,3)
v3489(-4,1)
v3434(-4,1)
v3375(-1,3)
v3514(3,2)
v3340(5,1)
v3469(-4,1)
v3470(-4,1)
v3399(-2,3)
v3338(2,3)
v3382(5,2)
v3416(2,3)
v3387(1,4)
v3410(-2,3)
v3444(-2,3)
v3526(-4,1)
v3400(5,2)
v3531(-3,2)
v3338(-1,3)
v3348(3,4)
v3481(-3,2)
v3504(-3,2)
v3375(-5,2)
v3354(-4,1)
v3416(-5,1)
v3464(1,3)
v3499(3,2)
v3428(5,2)
v3410(-5,1)
v3375(1,3)
v3465(2,3)
v3415(-2,3)
v3372(-1,4)
v3375(-2,3)
v3381(-5,2)
v3387(-1,4)
v3410(2,3)
v3400(-1,3)
v3517(-3,2)
v3351(1,3)
v3395(5,2)
v3486(-3,2)
v3455(3,2)
v3481(-1,3)
v3499(-1,3)
v3439(-4,1)
v3470(-3,2)
v3469(-3,2)
v3351(2,3)
v3428(-3,2)
v3531(1,2)
v3453(-2,3)
v3454(-2,3)
v3374(-2,3)
v3374(5,2)
v3394(-5,2)
v3444(-5,2)
v3418(6,1)
v3439(-2,3)
v3476(3,2)
v3434(-2,3)
v3382(1,3)
v3481(2,3)
v3452(-1,3)
v3390(-3,2)
v3377(-1,4)
v3499(1,3)
v3382(2,3)
v3513(-1,3)
v3375(2,3)
v3498(-3,2)
v3390(-2,3)
v3423(-6,1)
v3452(5,1)
v3374(4,3)
v3399(1,4)
v3439(1,4)
v3489(-3,2)
v3522(-2,3)
v3452(-5,2)
v3444(1,3)
v3469(5,1)
v3470(-1,3)
v3469(-1,3)
v3470(5,1)
v3517(-2,3)
v3400(4,3)
v3483(2,3)
v3476(-1,3)
v3489(2,3)
v3516(-5,1)
v3416(5,1)
v3434(4,3)
v3491(-1,3)
v3477(3,2)
v3483(-2,3)
v3465(-2,3)
v3495(1,3)
v3494(-1,3)
v3443(5,1)
v3425(1,3)
v3516(3,2)
v3513(-2,3)
v3425(-5,2)
v3495(-1,3)
v3494(1,3)
v3425(-1,3)
v3416(-5,2)
v3444(-6,1)
v3472(-2,3)
v3485(-1,3)
v3476(-2,3)
v3434(5,1)
v3410(5,2)
v3464(-1,4)
v3477(-1,3)
v3512(-1,3)
v3514(-3,2)
v3454(-5,1)
v3453(-5,1)
v3454(5,1)
v3452(1,3)
v3453(5,1)
v3455(2,3)
v3465(5,1)
v3425(2,3)
v3489(5,1)
v3477(-2,3)
v3520(-3,2)
v3427(5,2)
v3526(-3,2)
v3499(-2,3)
v3444(-4,3)
v3439(5,1)
v3485(1,3)
v3452(-6,1)
v3455(-4,3)
v3513(3,2)
v3481(-2,3)
v3470(5,2)
v3469(5,2)
v3464(3,2)
v3465(-5,1)
v3504(1,3)
v3521(-1,3)
v3467(4,3)
v3455(-5,2)
v3455(-1,4)
v3464(-5,2)
v3521(-2,3)
v3486(1,3)
v3495(2,3)
v3494(-2,3)
v3499(2,3)
v3517(4,1)
v3476(-5,2)
v3485(-2,3)
v3476(1,3)
v3464(4,1)
v3464(-5,1)
v3504(-1,3)
v3516(5,1)
v3459(2,3)
v3470(-2,3)
v3469(-2,3)
v3517(-4,1)
v3495(-2,3)
v3494(2,3)
v3464(2,3)
v3512(-2,3)
v3513(1,3)
v3486(-1,3)
v3498(5,2)
v3521(3,2)
v3471(-5,1)
v3485(2,3)
v3526(5,1)
v3486(2,3)
v3512(-5,1)
v3491(-3,2)
v3498(1,3)
v3477(1,3)
v3469(-5,1)
v3470(-5,1)
v3486(5,2)
v3504(2,3)
v3472(1,4)
v3491(-4,1)
v3512(2,3)
v3515(-2,3)
v3492(4,3)
v3493(5,1)
v3490(4,3)
v3491(5,1)
v3491(5,2)
v3489(-5,1)
v3516(-1,3)
v3498(2,3)
v3491(1,4)
v3512(5,1)
v3511(4,1)
v3510(4,3)
v3532(-1,3)
v3489(5,2)
v3489(-2,3)
v3520(5,2)
v3498(-1,3)
v3521(-5,2)
v3486(-2,3)
v3532(-2,3)
v3526(-5,1)
v3491(-2,3)
v3513(-5,2)
v3516(-2,3)
v3526(2,3)
v3532(3,2)
v3526(-1,3)
v3517(1,4)
v3521(1,3)
v3517(-1,4)
v3533(-2,3)
v3516(-5,2)
v3520(1,3)
v3516(-6,1)
v3531(3,2)
v3514(5,2)
v3514(1,3)
v3513(-4,3)
v3513(2,3)
v3515(2,3)
v3515(-5,2)
v3531(-5,2)
v3520(2,3)
v3521(-4,3)
v3509(-4,1)
v3511(-4,3)
v3510(-4,1)
v3508(-4,3)
v3514(2,3)
v3520(-1,3)
v3514(-1,3)
v3516(2,3)
v3526(-2,3)
v3536(-6,1)
v3522(5,1)
v3526(5,2)
v3532(1,3)
v3532(-4,3)
v3531(-2,3)

